Scalable Gaussian Process Regression for Kernels with a Non-Stationary Phase

The application of Gaussian processes (GPs) to large data sets is limited due to heavy memory and computational requirements. A variety of methods has been proposed to enable scalability, one of which is to exploit structure in the kernel matrix. Previous methods, however, cannot easily deal with non-stationary processes. This paper presents an efficient GP framework, that extends structured kernel interpolation methods to GPs with a non-stationary phase. We particularly treat mixtures of non-stationary processes, which are commonly used in the context of separation problems e.g. in biomedical signal processing. Our approach employs multiple sets of non-equidistant inducing points to account for the non-stationarity and retrieve Toeplitz and Kronecker structure in the kernel matrix allowing for efficient inference. Kernel learning is done by optimizing the marginal likelihood, which can be approximated efficiently using stochastic trace estimation methods. Our approach is demonstrated on numerical examples and large biomedical datasets.

==> appr_warp_func.csv <==
-2,-5.5
-1.99,-5.5
-1.98,-5.5
-1.97,-5.5
-1.96,-5.5
-1.95,-5.5
-1.94,-5.5
-1.93,-5.5
-1.92,-5.5
-1.91,-5.5
-1.9,-5.5
-1.89,-5.5
-1.88,-5.5
-1.87,-5.5
-1.86,-5.5
-1.85,-5.5
-1.84,-5.5
-1.83,-5.5
-1.82,-5.5
-1.81,-5.5
-1.8,-5.5
-1.79,-5.5
-1.78,-5.5
-1.77,-5.5
-1.76,-5.5
-1.75,-5.5
-1.74,-5.5
-1.73,-5.5
-1.72,-5.5
-1.71,-5.5
-1.7,-5.5
-1.69,-5.5
-1.68,-5.5
-1.67,-5.5
-1.66,-5.5
-1.65,-5.5
-1.64,-5.5
-1.63,-5.5
-1.62,-5.5
-1.61,-5.5
-1.6,-5.5
-1.59,-5.5
-1.58,-5.5
-1.57,-5.5
-1.56,-5.5
-1.55,-5.5
-1.54,-5.5
-1.53,-5.5
-1.52,-5.5
-1.51,-5.5
-1.5,-5.5
-1.49,-5.5
-1.48,-5.5
-1.47,-5.5
-1.46,-5.5
-1.45,-5.5
-1.44,-5.5
-1.43,-5.5
-1.42,-5.5
-1.41,-5.5
-1.4,-5.5
-1.39,-5.5
-1.38,-5.5
-1.37,-5.5
-1.36,-5.5
-1.35,-5.5
-1.34,-5.5
-1.33,-5.5
-1.32,-5.5
-1.31,-5.5
-1.3,-5.5
-1.29,-5.5
-1.28,-5.47464566368603
-1.27,-5.36760211394968
-1.26,-5.26092951139993
-1.25,-5.15714904447733
-1.24,-5.05336857755473
-1.23,-4.95264534649122
-1.22,-4.85217449847263
-1.21,-4.75392611359102
-1.2,-4.65681415411725
-1.19,-4.56079837662657
-1.18,-4.4670975984318
-1.17,-4.37339682023702
-1.16,-4.28280174697995
-1.15,-4.19256780050537
-1.14,-4.10366369503154
-1.13,-4.01695597744985
-1.12,-3.93024825986816
-1.11,-3.8462544246023
-1.1,-3.76313653500882
-1.09,-3.68009784619397
-1.08,-3.60063812187268
-1.07,-3.52117839755138
-1.06,-3.44232109127555
-1.05,-3.36659324408239
-1.04,-3.29086539688923
-1.03,-3.2157483679852
-1.02,-3.14383224532347
-1.01,-3.07191612266173
-1,-3
-0.99,-2.93198250197952
-0.98,-2.86396500395904
-0.97,-2.79594750593856
-0.96,-2.73056030842584
-0.95,-2.66653650199214
-0.94,-2.60251269555845
-0.93,-2.53893477436987
-0.92,-2.47900925663621
-0.91,-2.41908373890256
-0.9,-2.35915822116891
-0.89,-2.30056524669413
-0.88,-2.24485382264026
-0.87,-2.18914239858638
-0.86,-2.1334309745325
-0.85,-2.0787477861343
-0.84,-2.0273795363512
-0.83,-1.97601128656809
-0.82,-1.92464303678498
-0.81,-1.87327478700188
-0.8,-1.82555248380347
-0.79,-1.77867229234547
-0.78,-1.73179210088748
-0.77,-1.68491190942948
-0.76,-1.63803171797148
-0.75,-1.59563774657234
-0.74,-1.55340929235861
-0.73,-1.51118083814488
-0.72,-1.46895238393115
-0.71,-1.42672392971742
-0.7,-1.38731295423277
-0.69,-1.34992189274429
-0.68,-1.31253083125581
-0.67,-1.27513976976733
-0.66,-1.23774870827885
-0.65,-1.20035764679037
-0.64,-1.16551120474766
-0.63,-1.13316725012248
-0.62,-1.1008232954973
-0.61,-1.06847934087212
-0.6,-1.03613538624694
-0.59,-1.00379143162176
-0.58,-0.971447476996578
-0.57,-0.941622774480532
-0.56,-0.914555528429693
-0.55,-0.887488282378854
-0.54,-0.860421036328014
-0.53,-0.833353790277175
-0.52,-0.806286544226336
-0.51,-0.779219298175497
-0.5,-0.752152052124657
-0.49,-0.725528909530357
-0.48,-0.703955763329251
-0.47,-0.682382617128145
-0.46,-0.660809470927038
-0.45,-0.639236324725932
-0.44,-0.617663178524826
-0.43,-0.59609003232372
-0.42,-0.574516886122614
-0.41,-0.552943739921508
-0.4,-0.531370593720402
-0.39,-0.509797447519296
-0.38,-0.491245047194944
-0.37,-0.475205924426034
-0.36,-0.459166801657124
-0.35,-0.443127678888214
-0.34,-0.427088556119304
-0.33,-0.411049433350394
-0.32,-0.395010310581484
-0.31,-0.378971187812574
-0.3,-0.362932065043664
-0.29,-0.346892942274754
-0.28,-0.330853819505844
-0.27,-0.314814696736934
-0.26,-0.298775573968023
-0.25,-0.282736451199113
-0.24,-0.268422598863578
-0.23,-0.25697254407394
-0.22,-0.245522489284302
-0.21,-0.234072434494664
-0.2,-0.222622379705026
-0.19,-0.211172324915388
-0.18,-0.19972227012575
-0.17,-0.188272215336112
-0.16,-0.176822160546474
-0.15,-0.165372105756836
-0.14,-0.153922050967197
-0.13,-0.142471996177559
-0.12,-0.131021941387921
-0.11,-0.119571886598283
-0.1,-0.108121831808645
-0.0900000000000001,-0.0966717770190069
-0.0800000000000001,-0.0852217222293687
-0.0700000000000001,-0.0737716674397306
-0.0600000000000001,-0.0623216126500925
-0.05,-0.0508715578604544
-0.04,-0.0399351961243913
-0.03,-0.0294600745830846
-0.02,-0.0189849530417779
-0.01,-0.00850983150047124
0,0.00196529004083545
0.01,0.0124404115821421
0.02,0.0229155331234488
0.03,0.0333906546647555
0.04,0.0438657762060622
0.05,0.0543408977473689
0.0600000000000001,0.0648160192886756
0.0700000000000001,0.0752911408299823
0.0800000000000001,0.085766262371289
0.0900000000000001,0.0962413839125957
0.0999999999999999,0.106716505453902
0.11,0.117191626995209
0.12,0.127666748536515
0.13,0.138141870077822
0.14,0.148616991619129
0.15,0.159092113160436
0.16,0.169567234701742
0.17,0.180042356243049
0.18,0.193422683142598
0.19,0.207396062399054
0.2,0.22136944165551
0.21,0.235342820911967
0.22,0.249316200168423
0.23,0.26328957942488
0.24,0.277262958681336
0.25,0.291236337937793
0.26,0.305209717194249
0.27,0.319183096450706
0.28,0.333156475707162
0.29,0.347129854963619
0.3,0.361103234220075
0.31,0.375076613476532
0.32,0.389049992732988
0.33,0.403023371989444
0.34,0.42003340382785
0.35,0.439373990949807
0.36,0.458714578071765
0.37,0.478055165193722
0.38,0.497395752315679
0.39,0.516736339437636
0.4,0.536076926559594
0.41,0.555417513681551
0.42,0.574758100803508
0.43,0.594098687925466
0.44,0.613439275047423
0.45,0.63277986216938
0.46,0.656643444613962
0.47,0.68153574993495
0.48,0.706428055255938
0.49,0.731320360576926
0.5,0.756212665897914
0.51,0.781104971218902
0.52,0.80599727653989
0.53,0.830889581860878
0.54,0.855781887181866
0.55,0.884349155692539
0.56,0.914610590289203
0.57,0.944872024885867
0.58,0.975133459482532
0.59,1.0053948940792
0.6,1.03565632867586
0.61,1.06591776327252
0.62,1.09707386970036
0.63,1.13247259151139
0.64,1.16787131332243
0.65,1.20327003513346
0.66,1.23866875694449
0.67,1.27406747875553
0.68,1.30946620056656
0.69,1.34857233613231
0.7,1.38888944027167
0.71,1.42920654441104
0.72,1.4695236485504
0.73,1.50984075268977
0.74,1.55070885516696
0.75,1.59574915443366
0.76,1.64078945370036
0.77,1.68582975296705
0.78,1.73087005223375
0.79,1.77623198550579
0.8,1.82582337913341
0.81,1.87541477276103
0.82,1.92500616638865
0.83,1.97459756001627
0.84,2.00000000000001
0.85,2.00000000000001
0.86,2.00000000000001
0.87,2.00000000000001
0.88,2.00000000000001
0.89,2.00000000000001
0.9,2.00000000000001
0.91,2.00000000000001
0.92,2.00000000000001
0.93,2.00000000000001
0.94,2.00000000000001
0.95,2.00000000000001
0.96,2.00000000000001
0.97,2.00000000000001
0.98,2.00000000000001
0.99,2.00000000000001
1,2.00000000000001
1.01,2.00000000000001
1.02,2.00000000000001
1.03,2.00000000000001
1.04,2.00000000000001
1.05,2.00000000000001
1.06,2.00000000000001
1.07,2.00000000000001
1.08,2.00000000000001
1.09,2.00000000000001
1.1,2.00000000000001
1.11,2.00000000000001
1.12,2.00000000000001
1.13,2.00000000000001
1.14,2.00000000000001
1.15,2.00000000000001
1.16,2.00000000000001
1.17,2.00000000000001
1.18,2.00000000000001
1.19,2.00000000000001
1.2,2.00000000000001
1.21,2.00000000000001
1.22,2.00000000000001
1.23,2.00000000000001
1.24,2.00000000000001
1.25,2.00000000000001
1.26,2.00000000000001
1.27,2.00000000000001
1.28,2.00000000000001
1.29,2.00000000000001
1.3,2.00000000000001
1.31,2.00000000000001
1.32,2.00000000000001
1.33,2.00000000000001
1.34,2.00000000000001
1.35,2.00000000000001
1.36,2.00000000000001
1.37,2.00000000000001
1.38,2.00000000000001
1.39,2.00000000000001
1.4,2.00000000000001
1.41,2.00000000000001
1.42,2.00000000000001
1.43,2.00000000000001
1.44,2.00000000000001
1.45,2.00000000000001
1.46,2.00000000000001
1.47,2.00000000000001
1.48,2.00000000000001
1.49,2.00000000000001
1.5,2.00000000000001


==> ecg_excerpt.csv <==
25.001,-1.94733565973338,-1.23353978117606,-0.210306152841664
25.003,-2.56616863965885,-1.00916250404128,-0.0361107441816811
25.005,-0.88666911524148,-0.558984270486625,0.240503495331957
25.007,0.0911046462611134,-0.108806036931169,0.400664055822008
25.009,-0.632874595097377,0.341372196623488,-0.0505571985596741
25.011,-0.858584739143053,0.840359820665212,-0.501778452941357
25.013,-0.486035216610308,1.36863307900036,-1.45974168709129
25.015,-0.415250202625331,1.89690633733458,-2.50712997649206
25.017,0.0537710581479893,2.42517959566879,-3.3332924209102
25.019,0.621014579253203,2.69698500075125,-3.97100321960326
25.021,-0.313552944258183,2.96879040583373,-4.42468917588193
25.023,-1.54992157302453,3.24059581091573,-4.26229196407992
25.025,-0.588061011288851,3.34055730242142,-4.0998947522779
25.027,0.77199394300277,3.15411227129768,-3.5361935818349
25.029,-0.169804720893521,2.96766724017427,-2.93759641499005
25.031,-1.61343582776293,2.78122220905086,-2.22872045117534
25.033,-1.45887310447774,2.31891893614032,-1.44933837126492
25.035,-1.00614163872317,1.76466291596893,-0.636018449839886
25.037,-1.15525989524922,1.21040689579754,0.256489768455975
25.039,-0.606212250355468,0.650534286710897,1.14899798675342
25.041,0.240991497011302,0.0513455552255437,1.94931826743509
25.043,-0.413679298135455,-0.547843176259809,2.74870735682793
25.045,-1.97021814382349,-1.14703190774623,3.09697178710436
25.047,-2.52859819751468,-1.60661544959023,3.23294226015044
25.049,-1.58881346711574,-1.92659380179337,3.05267868926258
25.051,-0.350883390517502,-2.24657215399651,2.33396255708275
25.053,-0.614836052683059,-2.56655050620022,1.63047167465006
25.055,-2.38067156618532,-2.54794287139235,1.16550970493823
25.057,-2.94834834045335,-2.48096580986911,0.700547735226397
25.059,-0.517838016791363,-2.41398874834575,0.819670397501376
25.061,2.21081959643011,-2.28857917843473,1.13348793710224
25.063,2.33758213468595,-1.98787208335994,1.22945125851797
25.065,1.4624763916489,-1.68716498828462,1.04814557497199
25.067,1.3855327021793,-1.38645789320983,0.773588193708323
25.069,0.406728480564257,-1.11190437438386,-0.125038241511687
25.071,-2.4739476951312,-0.853043001306724,-1.02366467673329
25.073,-5.25646099101345,-0.594181628230052,-1.37895319865579
25.075,-5.34076694286864,-0.33532025515338,-1.61497242253849
25.077,-3.32686944445562,-0.318010482166758,-1.58271423423776
25.079,-0.814787181818323,-0.300700709180166,-1.29269931658586
25.081,1.29547230274222,-0.283390936193574,-1.11143477395698
25.083,1.90389887309349,-0.35942963978755,-1.36517173142111
25.085,-0.0895171535217851,-0.591049137682735,-1.6189086888857
25.087,-3.68475296727726,-0.822668635577508,-1.92473246955681
25.089,-4.98174106342011,-1.05428813347228,-2.23699394747807
25.091,-3.080459275509,-1.3516580898096,-2.19629192608777
25.093,-1.68095519498893,-1.67094486562716,-1.89999564657589
25.095,-2.68324851871889,-1.99023164144472,-1.57345139325209
25.097,-3.88729595861419,-2.29464131086138,-1.16512558110377
25.099,-3.99306754227022,-2.49491123546618,-0.756799768956174
25.101,-3.90056645532374,-2.69518116007098,-0.584758957234813
25.103,-4.00978784784171,-2.89545108467613,-0.422563353863874
25.105,-3.52070815886587,-2.97668501617191,-0.255651577204508
25.107,-2.93332326993588,-2.93888295455908,-0.0862003226204566
25.109,-3.14763477804322,-2.90108089294618,0.0772569815055213
25.111,-3.96362711327371,-2.86327883133336,0.229078970035701
25.113,-3.88126449327686,-2.64604585719944,0.367854296940678
25.115,-2.80053212899353,-2.40317989556235,0.0847875646403388
25.117,-1.92143470521363,-2.16031393392483,-0.198279167660504
25.119,-2.04397044678673,-1.90397343689166,-0.765778165432915
25.121,-2.26811128852559,-1.60720933367015,-1.44388971088708
25.123,-2.09383492586498,-1.31044523044811,-2.09102816859488
25.125,-2.5211416065757,-1.01368112722659,-2.69359559759201
25.127,-3.55001599007336,-0.786827870799418,-3.26686214761469
25.129,-3.98042410254747,-0.601921122448244,-3.57642078687257
25.131,-3.71234843971161,-0.417014374097399,-3.88597942612989
25.133,-3.74578797386589,-0.232107625746553,-3.78428583894806
25.135,-3.68072001346382,-0.235352929630917,-3.5732720396749
25.137,-2.51711241750678,-0.238598233515276,-3.13548648532662
25.139,-1.15496175032759,-0.241843537399634,-2.45203152964816
25.141,-0.594265822627972,-0.296489883735273,-1.85009862339607
25.143,-0.334999284365025,-0.436804634157196,-1.64618513492404
25.145,0.422868057060232,-0.577119384578871,-1.44227164645238
25.147,-0.0206714958580496,-0.717434135000545,-1.98057215790141
25.149,-2.6656147092937,-0.860995714277619,-2.63969820422075
25.151,-5.11190622619265,-1.00563956983949,-3.12116402448013
25.153,-4.85948892853488,-1.15028342540136,-3.45727147796461
25.155,-2.9083588773258,-1.27941081131606,-3.21903383826027
25.157,-1.05852412076904,-1.29992290970088,-1.16203673682356
25.159,1.3900456529582,-1.32043500808571,0.894960364613148
25.161,4.43737027927517,-1.34094710647057,6.6550406052469
25.163,7.98346826504195,-1.26838336688632,12.6938475337621
25.165,14.5283979803447,-1.10274378933334,18.8610556903632
25.167,24.8721920371255,-0.937104211780061,25.1069613738669
25.169,33.2147825124009,-0.771464634227077,28.8474323183753
25.171,33.356095546628,-0.45734532581376,27.0112904568265
25.173,27.0961795119274,-0.12201462727741,25.1751485952777
25.175,19.4351317612284,0.213316071259537,15.1891347746782
25.177,10.9729826521678,0.570319335228798,5.20312095409654
25.179,0.4097336871277,0.99234029549633,-3.1413843023217
25.181,-9.35454941422628,1.41436125576461,-10.7484002038426
25.183,-14.4197855512864,1.83638221603214,-15.2110332802811
25.185,-14.5859499673492,2.22279258020306,-14.5433575369099
25.187,-12.7530651016161,2.58783658671664,-13.6507558690374
25.189,-9.92112430146279,2.95288059322957,-9.76985263293331
25.191,-6.49011166651172,3.3179245997425,-5.88894939682918
25.193,-3.66002341856599,3.4423772938773,-3.72484670290837
25.195,-2.13084807214278,3.56682998801146,-2.10289154862271
25.197,-0.902548130863531,3.69128268214561,-1.41557309463297
25.199,0.124900231920313,3.67467005033999,-1.87058838544566
25.201,0.451511743715566,3.42294854196772,-2.35274805410503
25.203,-0.0226927151560208,3.17122703359545,-3.0016517581107
25.205,-0.597680014958576,2.91950552522318,-3.65055546211638
25.207,-1.07342462022196,2.42819591193977,-3.69829649111928
25.209,-1.54990554482813,1.85702359702012,-3.6229078156046
25.211,-1.42709109981698,1.28585128210046,-3.21530257632862
25.213,-0.404954159170647,0.714415342862372,-2.50103589358176
25.215,0.316509522665466,0.14113403340344,-1.82401057867043
25.217,-1.16270648862481,-0.432147276055493,-1.28708374275523
25.219,-3.54255980359604,-1.00542858551544,-0.750156906839088
25.221,-3.72298057815086,-1.3726664219762,-0.742489796230567
25.223,-2.10395239275906,-1.53386078543805,-0.793629321765956
25.225,-1.58549699976075,-1.69505514890019,-0.89631182405998
25.227,-2.66759956040433,-1.85624951236204,-1.0348123271518
25.229,-3.15020407330367,-1.52915696384684,-1.07585562906096
25.231,-2.23327594250815,-1.13230914219206,-0.866294699357427
25.233,-1.71682029432429,-0.735461320537992,-0.65673376965427
25.235,-2.00082094713702,-0.293542123738073,-0.439746600538135
25.237,-1.7852358395237,0.283591198499714,-0.222529753914392
25.239,-0.970041287148835,0.860724520738527,-0.204276593966925
25.241,-0.655231988404279,1.43785784297631,-0.288519878670534
25.243,0.159229324815035,1.7013734815571,-0.351903082715423
25.245,2.37337831180837,1.77671850994221,-0.376546136965788
25.247,3.18719408523047,1.85206353832718,-0.391582383805813
25.249,1.60068313044772,1.92740856671216,-0.176055252811102
25.251,0.713914396121169,1.20097246136521,0.0394718781839915
25.253,1.32692163139652,0.474536356018122,0.246327202722326
25.255,0.0396743887914452,-0.251899749328962,0.449975146790543
25.257,-2.04778922718579,-1.02772065303193,0.659506087330665
25.259,-1.03538850514516,-1.88584955399058,0.87716116585481
25.261,1.27687016682815,-2.74397845494923,1.10505706172951
25.263,0.688943651376501,-3.6021073559094,1.41581047980372
25.265,-1.29912434452026,-3.49944288195841,1.72656389787737
25.267,-0.287245999171274,-3.07651394971105,1.9041170839004
25.269,2.62458244377915,-2.65358501746368,2.04837021191084
25.271,4.03632950006246,-1.9451144360537,2.05225702380398
25.273,4.84802915027463,0.762147689508873,1.91004828218852
25.275,7.25973505885832,3.46940981507145,1.74031463811642
25.277,10.3714534305582,6.17667194063883,1.44518977174319
25.279,12.2831750506222,9.70968829097807,1.15006490537049
25.281,13.2949241100312,14.068458866091,0.742280963761352
25.283,15.5067520983527,18.4272294412117,0.317662907460885
25.285,20.1186966009488,22.7860000163247,-0.0426922723645717
25.287,25.4307507776025,26.5244306273542,-0.352555192103563
25.289,28.4428877737257,30.174241243522,-0.519018512849527
25.291,30.3551446418564,33.8240518596833,-0.255283036617266
25.293,34.7675948723979,36.6374173192118,0.00845243961499498
25.295,40.5802400516443,36.9414473088366,0.569528870253031
25.297,43.1930281697898,37.2454772984609,1.1495845107455
25.299,41.7059634831699,37.5495072880852,1.54862526364625
25.301,38.3190973562332,35.1948391563541,1.84135568573979
25.303,33.4324534898183,31.2449521517893,2.07243625944777
25.305,28.0460645403905,27.2950651472315,2.17251090533616
25.307,25.0599919544521,23.3451781426737,2.27015529137187
25.309,24.0742466194097,17.2485181109698,2.12720395202639
25.311,19.7887644470154,11.1518580792766,1.98425261268117
25.313,9.50352081400503,5.05519804758348,1.39725520353023
25.315,-3.78142213686579,-0.947324946916375,0.619952335891848
25.317,-15.5659795865506,-6.37157757000915,-0.137827272124717
25.319,-23.6501020257394,-11.7958301931019,-0.86507049970927
25.321,-28.1337752565102,-17.2200828162043,-1.51316480216545
25.323,-29.9169975053566,-21.7790982443972,-1.25104646565812
25.325,-29.3997595879301,-24.1132180285642,-0.988928129150795
25.327,-27.6820632212479,-26.4473378127353,-0.311190444779391
25.329,-26.763924076791,-28.7814575969023,0.490693278561516
25.331,-27.3453382118633,-29.7019373473757,1.16323320252386
25.333,-27.0262546044745,-28.6702475275129,1.68393475330196
25.335,-24.6066407681722,-27.6385577076482,2.15760196436659
25.337,-21.9865117451389,-26.6068678877854,2.3647412503852
25.339,-20.7658782263916,-24.6239018385172,2.57188053640382
25.341,-19.24470077551,-21.8935044661359,2.63511315545775
25.343,-15.1229310287109,-19.1631070937593,2.67093498080418
25.345,-9.90057883518309,-16.4327097213828,2.58706953334236
25.347,-7.07768479140966,-13.9773611083754,2.39706631565468
25.349,-7.25424547244905,-11.6398905351043,2.15473105013517
25.351,-7.03019664742572,-9.30241996183315,1.72685488775687
25.353,-5.00550483400514,-6.96494938855788,1.29897872537782
25.355,-3.98020086851549,-5.84728909711569,0.703915156110815
25.357,-5.45429598153233,-4.96197362126193,0.0923165685800547
25.359,-6.82773907275541,-4.07665814540661,-0.5347211543531
25.361,-6.50049453209303,-3.19134266955285,-1.17205163421927
25.363,-6.97258954263872,-3.43953393994967,-1.71972242908741
25.365,-9.24402863009505,-3.71085800108751,-2.04788158137404
25.367,-10.1147524633001,-3.98218206222584,-2.37604073366125
25.369,-8.18472940818513,-4.28355223395383,-2.26903609057231
25.371,-5.75398451968485,-4.80526055001152,-2.15315055370134
25.373,-4.32253087585126,-5.32696886607015,-1.96686986111178
25.375,-3.49035279258741,-5.84867718212784,-1.74591692764645
25.377,-3.4574439708069,-6.27840458588418,-1.57186692112407
25.379,-4.82380444418271,-6.44634016232046,-1.48119989583379
25.381,-6.68941158650893,-6.61427573875645,-1.39398299268553
25.383,-7.85423842198184,-6.78221131519244,-1.37231841023525
25.385,-7.81826888362983,-6.81353118873237,-1.35065382778492
25.387,-8.08151764940445,-6.63992750792841,-1.43831011960008
25.389,-8.64397673492259,-6.46632382712444,-1.56437644831915
25.391,-8.80562769996044,-6.29272014632048,-1.72470114655955
25.393,-8.36645995851547,-6.10491515920955,-1.93043810207248
25.395,-8.32648145931801,-5.90501276302294,-2.09450616514908
25.397,-8.68568511514161,-5.70511036683634,-1.95300235035926
25.399,-9.14405948324044,-5.50520797064938,-1.81149853556919
25.401,-9.20159029033862,-5.41282796794116,-1.33687310921074
25.403,-7.75825432807511,-5.37104673863423,-0.784108045570736
25.405,-5.51405607367779,-5.32926550932722,-0.231828063806312
25.407,-4.36901853354119,-5.28748428002029,0.319966836080575
25.409,-4.22313441331796,-5.31435104632937,0.84953507051729
25.411,-3.77637832407001,-5.35628688484694,1.28434752066721
25.413,-3.42875103233896,-5.39822272336445,1.71915997081636
25.415,-3.78025657049498,-5.44015856188195,2.07802747424621
25.417,-3.63087171755071,-5.40463897540761,2.42653884857851
25.419,-2.58058567145316,-5.36589207955851,2.50961829531064
25.421,-1.92941378101688,-5.3271451837094,2.39245962122353
25.423,-2.17735939716253,-5.27317091345173,2.1155253872418
25.425,-3.12441539759326,-5.08215027351636,1.38384532894138
25.427,-4.57057486686643,-4.89112963358133,0.652165270642258
25.429,-5.91582499152447,-4.7001089936463,-0.0180637204320161
25.431,-6.16014705881896,-4.48029457690564,-0.685058444811437
25.433,-5.80354544756187,-4.1692998669485,-0.957834896843288
25.435,-5.54602779009322,-3.85830515699136,-1.00886357068125
25.437,-4.88758360833428,-3.54731044703367,-0.933085101575043
25.439,-3.82821025279729,-3.20650684687066,-0.599849705885067
25.441,-3.56792358256288,-2.81706768900332,-0.2654061981251
25.443,-3.70671523867152,-2.42762853113528,0.128234801061994
25.445,-2.64455874637651,-2.03818937326794,0.521875800248389
25.447,-0.381452239042051,-1.61365278599286,0.765551409500455
25.449,1.38258001732459,-1.15671857157137,0.947973549624786
25.451,1.64752424710144,-0.6997843571507,0.94095314395882
25.453,1.61340005496548,-0.242850142730028,0.649768919609158
25.455,2.38022533152739,0.236412575379155,0.345710633860968
25.457,2.1479735294588,0.72717785599549,-0.0885187171394507
25.459,-0.0833698767353459,1.21794313661095,-0.522748068139098
25.461,-1.8137661899643,1.70870841722642,-0.622467708191821
25.463,-1.04318452524427,2.14795230274018,-0.627838455412021
25.465,0.928355466435785,2.57431583947731,-0.5144367887874
25.467,2.70083242837999,3.00067937621443,-0.267100272507158
25.469,4.47424923991806,3.42704291295232,-0.0823348918989413
25.471,5.34859181844047,3.69321306358875,-0.226067973568819
25.473,4.62384895751983,3.94915810447415,-0.369801055238696
25.475,3.60003979454112,4.20510314536001,-0.859586213095229
25.477,2.57716803502451,4.44670092582573,-1.41043938439434
25.479,1.25522805761966,4.52330521146227,-1.84082363645389
25.481,0.934238485336236,4.59990949709894,-2.16858621656972
25.483,2.31420861707444,4.67651378273548,-2.38771856980138
25.485,3.29510485915156,4.7389553485819,-2.24317581564083
25.487,2.87691023685774,4.75118363517161,-2.09863306148028
25.489,2.45964423255035,4.76341192176133,-1.7924112363028
25.491,2.64331395814484,4.77564020835103,-1.47213036147184
25.493,2.92790957876412,4.81570688375132,-1.11684709187928
25.495,4.11344093574166,4.90526402814856,-0.739185242028658
25.497,5.99990245221632,4.99482117254564,-0.321178385833372
25.499,6.88726550496086,5.08437831694273,0.190966818501275
25.501,6.67552572868353,5.23274483155097,0.703112022836832
25.503,7.36471064686687,5.43992071636941,1.17217185006766
25.505,9.05481863700205,5.64709660118785,1.64079647146918
25.507,9.34580977649149,5.85427248600666,1.7501423063091
25.509,8.23768061316603,6.07833017417162,1.69041577100215
25.511,7.53045501117548,6.31188387671897,1.45171312538843
25.513,6.62412006439429,6.54543757926674,0.908267373033402
25.515,5.11866577117008,6.77899128181409,0.392912332217635
25.517,5.41412470906618,6.93224565847715,0.317645105505466
25.519,7.71049574103184,7.0628515073266,0.242377878793297
25.521,8.80772570584978,7.19345735617628,0.553415282643702
25.523,7.80579639582915,7.32406320502573,0.993220896681505
25.525,7.1047398170899,7.31412659126027,1.10953849298441
25.527,7.00455579210164,7.29196889378903,0.814144066717349
25.529,7.00523179766388,7.26981119631783,0.437757716902229
25.531,7.00676127697892,7.24192959797717,-0.480651505898105
25.533,7.0091390631871,7.12437355268065,-1.39906072870007
25.535,6.61235375109283,7.00681750738435,-1.729866810345
25.537,6.41640906102784,6.88926146208804,-1.93168683661401
25.539,6.82130552925323,6.7703383750055,-1.91887884217596
25.541,7.62703440557504,6.64594712077906,-1.69985961215779
25.543,8.13357918046708,6.52155586655263,-1.59267688221342
25.545,7.14091558628814,6.39716461232597,-1.93284015256581
25.547,4.94904211653984,6.2801531105025,-2.27300342291759
25.549,3.55798307888222,6.17746701040243,-2.59675992896322
25.551,3.36773824157019,6.07478091030237,-2.91848863267885
25.553,3.17828283466005,5.97209481020213,-2.8788374004757
25.555,2.88960875057323,5.85694660272284,-2.57749724915762
25.557,3.20171996759288,5.72829777891607,-2.24876533622088
25.559,3.31459745531544,5.59964895510906,-1.84597421594362
25.561,2.92822969389561,5.47100013130229,-1.44318309566708
25.563,2.24261267524705,5.28756297392414,-1.23782611091313
25.565,1.75774685243866,5.07054587016315,-1.04069554847232
25.567,2.07363408909117,4.85352876640254,-0.838992155593754
25.569,3.79027613467657,4.63651166264193,-0.634826469402367
25.571,5.5076441076771,4.34259461409746,-0.457301448895869
25.573,5.52570443712669,4.02439337246387,-0.331490661778812
25.575,5.14446921858931,3.70619213083027,-0.21916092765876
25.577,5.46394738649727,3.38799088919611,-0.542718573819196
25.579,4.48410046419882,3.01454117125495,-0.866276219979058
25.581,0.904900549455457,2.63495273372395,-1.44236095323583
25.583,-1.77360712235062,2.25536429619295,-2.11665066480816
25.585,-1.25139573112638,1.87517837161052,-2.71848530200095
25.587,-1.02852706234279,1.48065275781136,-3.21605531996201
25.589,-3.40504469265103,1.0861271440122,-3.67105765746921
25.591,-5.48091295255916,0.691601530212334,-3.74295087089112
25.593,-5.1561084793223,0.298398446830083,-3.81484408431289
25.595,-3.93066294095677,-0.0887797757640384,-3.45044433617129
25.597,-2.80460047299681,-0.475957998358847,-2.97006797799226
25.599,-2.37793920313648,-0.863136220952968,-2.29607061059408
25.601,-3.05069430176667,-1.24228441596928,-1.4123171498726
25.603,-3.32285204036295,-1.60436880238328,-0.614022778257032
25.605,-1.59439725644209,-1.96645318879665,-0.232969841694936
25.607,-0.265375914260648,-2.32853757521001,0.14808309486716
25.609,-2.03583864513405,-2.65667660933369,-0.209811368634643
25.611,-5.10576750282254,-2.94496675163774,-0.687999594936665
25.613,-6.67512936878932,-3.23325689394179,-1.08159871739584
25.615,-7.04393851286215,-3.52154703624585,-1.40598857307424
25.617,-7.31222149614444,-3.7223691514315,-1.25528609977015
25.619,-5.77996223718748,-3.86487924853752,0.39987541531476
25.621,-1.04714931359836,-4.00738934564356,2.05503693039967
25.623,3.58615689963477,-4.14989944274984,7.18787912071926
25.625,5.91991273385247,-4.1569917361056,12.5824822220715
25.627,10.6541797304456,-4.11650480111688,18.3711667140898
25.629,21.5890056218914,-4.07601786612808,24.4013849616903
25.631,31.0242625875408,-4.03553093113936,28.1149666676508
25.633,29.6597983193675,-3.87528317093793,26.6721638131891
25.635,21.0956572792306,-3.69870438911615,25.2293609587249
25.637,13.0319464209412,-3.52212560729469,15.5122230956333
25.639,4.16863529854766,-3.34507402600217,5.79508523254177
25.641,-7.8943233859046,-3.14485527062946,-2.5929988675214
25.643,-17.8568595014798,-2.94463651525639,-10.3978291579212
25.645,-20.5189045072073,-2.74441775988367,-14.9800783910151
25.647,-18.3805074191179,-2.5566427410921,-14.5218803293255
25.649,-15.5417417286655,-2.43419733935159,-13.7750213647196
25.651,-12.4026245283505,-2.31175193761129,-9.92081268051015
25.653,-9.16316991672135,-2.189306535871,-6.06660399630075
25.655,-7.02340730760942,-2.09802025052398,-4.02017049150409
25.657,-6.28335243638041,-2.07943857009551,-2.48362229373205
25.659,-6.04300278060495,-2.06085688966703,-1.96532488064578
25.661,-5.70236044695229,-2.04227520923852,-2.57246254537898
25.663,-5.66144285085036,-2.04913633146465,-3.19614215329035
25.665,-6.4202689816942,-2.08837920252396,-3.90058536613631
25.667,-7.27883956442914,-2.12762207358335,-4.60502857898353
25.669,-6.83714468735667,-2.16686494464266,-4.61243925764892
25.671,-5.29519889616289,-2.20348945412072,-4.511064511906
25.673,-4.45304119217978,-2.23821790866061,-4.05537367769421
25.675,-4.41068467585712,-2.27294636320058,-3.32129163111118
25.677,-3.5681165449896,-2.30767481774048,-2.63699102997553
25.679,-2.02534997360132,-2.31713359791806,-2.09813033808612
25.681,-1.48242258423641,-2.31676528251013,-1.55926964619575
25.683,-2.53935524677545,-2.31639696710219,-1.56621091831442
25.685,-3.89613986937633,-2.31602865169425,-1.60187860959028
25.687,-5.15278212187659,-2.28920775840842,-1.61869758168021
25.689,-6.20929227850409,-2.25808063151462,-1.62514245251271
25.691,-6.1656684310594,-2.22695350462082,-1.45522397014774
25.693,-4.62191632373359,-2.19582637772696,-0.942953096277835
25.695,-3.07807071381088,-2.15014111566434,-0.431037622378653
25.697,-3.03416637758198,-2.10445585360172,0.0710789666381104
25.699,-3.69020301263155,-2.05877059153902,0.573195555655766
25.701,-3.74617270209828,-2.01360941947153,0.677508938129173
25.703,-3.10208585301602,-1.97166765737412,0.634689627772364
25.705,-2.35796356478973,-1.9297258952767,0.521196604219549
25.707,-2.0138254199482,-1.88778413317921,0.312086203989467
25.709,-1.9696818525867,-1.85540897180767,0.133231874059084
25.711,-1.82553872401066,-1.84763364087428,0.176255392988647
25.713,-0.981398846558595,-1.83985830994087,0.219278911918287
25.715,-0.73729402545274,-1.83208297900748,0.424856159074301
25.717,-1.99324996093723,-1.85507153036291,0.667332105276067
25.719,-2.74924809859616,-1.92054353821278,0.953027006363926
25.721,-1.1052714042764,-1.98601554606254,1.28024600136132
25.723,0.738634601983054,-2.05148755391229,1.58924426592159
25.725,-0.0175847452988163,-2.16135482656248,1.82758164903081
25.727,-1.77391695974722,-2.30610409298419,2.0659190321396
25.729,-1.43032665209193,-2.45085335940589,2.11627903504902
25.731,-0.486848607983366,-2.59560262582784,2.14575266238082
25.733,-2.14354353459739,-2.741499902305,2.12806850626375
25.735,-5.10040345245402,-2.88788918309165,2.07828535469003
25.737,-5.25737763349552,-3.0342784638783,2.00455956916356
25.739,-2.51447636016293,-3.1806677446652,1.87221561085541
25.741,0.128242810008943,-3.1991412053267,1.7398716525475
25.743,0.270731505070416,-3.19324974786923,1.34988505704509
25.745,-0.787002156065028,-3.18735829041175,0.955974969604676
25.747,-1.14494086426664,-3.18146683295428,0.585016309857943
25.749,-0.703094739505457,-2.8959255634009,0.224858321966755
25.751,-1.06149980260749,-2.60467715482485,0.0644655668712493
25.753,-2.02016456632182,-2.31342874624932,0.237014866436605
25.755,-1.47906850705278,-1.98988440901013,0.423797491270276
25.757,-0.0382322539852411,-1.42950326157169,0.799680008952343
25.759,0.402303775930905,-0.869122114134253,1.17556252663374
25.761,0.642540416462166,-0.308740966696813,1.24662608132689
25.763,1.38247702923248,0.2670571005104,1.22405243823923
25.765,1.62208709169854,0.886734093212557,1.12506000573717
25.767,0.961353295318007,1.50641108591471,0.936358559574907
25.769,0.900287384702946,2.12608807861687,0.748337295669584
25.771,1.13887370167019,2.65046688563304,0.564024122132479
25.773,1.17709360211382,3.03189841411705,0.379710948595701
25.775,2.31495597649179,3.41332994260106,-0.0585555763677898
25.777,4.45244842340364,3.79476147108574,-0.541637398643891
25.779,5.88953420023817,3.94454269541711,-0.946125294037958
25.781,7.32621326171693,3.89699217917354,-1.28499807616358
25.783,9.16248106299403,3.84944166292988,-1.43729324895882
25.785,8.89828888866086,3.80189114668631,-0.998759325538496
25.787,6.03361862441688,3.4960008863701,-0.560225402118168
25.789,3.96851175167607,3.06853898178338,0.180538000824796
25.791,3.902976269999,2.64107707719741,0.942312009294401
25.793,3.63696838873214,2.21361517261145,1.50317104488852
25.795,2.47046729868018,1.68184962281942,1.9460323979999
25.797,1.50347975227637,1.12718815090986,2.29165507794334
25.799,1.63600954800049,0.572526679000289,2.43532051361517
25.801,2.2680376961096,0.017865207090723,2.5754289320789
25.803,2.09953462831134,-0.387497774411121,2.54124350732299
25.805,1.33049377006386,-0.786639985478524,2.50705808256714
25.807,0.860919335805311,-1.18578219654593,2.37888577359832
25.809,-0.00920876435505513,-1.55534212090894,2.21325016113138
25.811,-0.279884567429406,-1.65866146492475,2.03428851139686
25.813,0.848894952735278,-1.76198080894057,1.83615036900848
25.815,1.17708716261634,-1.86530015295657,1.62479741486544
25.817,-0.595336718387281,-1.910235479216,1.30080392243559
25.819,-0.868330579464881,-1.77028808257836,0.976810430005736
25.821,0.658101460018889,-1.63034068594047,0.393644444045286
25.823,-0.116111732018541,-1.49039328930283,-0.254314665296949
25.825,-2.790972492713,-1.32033310440801,-0.909586459761679
25.827,-3.866435724527,-1.10114152814548,-1.57231867036268
25.829,-3.34250960245039,-0.881949951883338,-2.12163200413369
25.831,-3.21923268313792,-0.662758375621196,-2.18742275773986
25.833,-3.19660828880044,-0.478933637542655,-2.25321351134602
25.835,-2.37463044524358,-0.327755211633539,-1.89719404979663
25.837,-1.65332050123832,-0.176576785724692,-1.48636309136289
25.839,-1.53269355640864,-0.0253983598158448,-1.13971350617814
25.841,-1.4127477776705,0.0487921720227994,-0.839540087828401
25.843,-0.993485759636099,0.0833222735828051,-0.618061492488146
25.845,-0.774922151918859,0.117852375142811,-0.604051066900191
25.847,-1.05706839792664,0.152382476702878,-0.590040641312211
25.849,-1.33992357728585,0.133452007748219,-0.838813405331432
25.851,-1.52349271452791,0.101156396164774,-1.09571348449283
25.853,-1.70778372516898,0.0688607845812729,-1.40575667123336
25.855,-1.49279673230354,0.0365651729978287,-1.74257119788169
25.857,-0.878537797658776,0.0255877368279723,-1.91118590226144
25.859,-0.765026549066747,0.015971035258955,-1.78077870038212
25.861,-1.1522687122139,0.00635433368995475,-1.6238458713193
25.863,-0.640248479147481,0.00328679776239884,-1.01115453880896
25.865,0.371022664807594,0.0755346667108709,-0.398463206298619
25.867,0.881524253797793,0.147782535659471,0.0645988309763247
25.869,1.19125583547407,0.220030404607943,0.477784436504803
25.871,2.10022476563359,0.307998682586011,0.749576605738548
25.873,3.40842332151288,0.451702956215651,0.845024152178737
25.875,3.91582870357979,0.595407229845036,0.953803876365375
25.877,3.42243355533407,0.739111503474421,1.1444812638538
25.879,2.72824596502817,0.884479414287053,1.33515865134257
25.881,1.93326352701384,1.03280490231363,1.4536274531765
25.883,0.737477921094697,1.1811303903402,1.55782749257561
25.885,-0.359106775040478,1.32945587836704,1.40227968297354
25.887,-0.856486291467877,1.44651512503116,1.01638944123779
25.889,-0.854665319915209,1.53230813033273,0.602282674207746
25.891,-0.653651408667969,1.6181011356343,0.0909856533845415
25.893,-0.0534442798117007,1.70389414093602,-0.420311367439571
25.895,1.04595501675379,1.74269149059231,-0.608733307621564
25.897,1.84453189745145,1.75505378394844,-0.76907915383454
25.899,1.94227808306459,1.76741607730459,-0.802210282206101
25.901,1.63919617770649,1.77977837066072,-0.755702928676528
25.903,1.03528593691651,1.77601504051052,-0.686242526406856
25.905,0.430550372436683,1.76770345757646,-0.565693080166856
25.907,0.625000331037209,1.75939187464241,-0.445145556143266
25.909,1.31863008115059,1.75108029170837,-0.324980553142875
25.911,1.61142494340108,1.78235299636489,-0.204815550142271
25.913,1.40338265420234,1.81706781298576,-0.284695726218431
25.915,0.794504211258906,1.85178262960664,-0.450309550470038
25.917,-0.015207651474468,1.88967360024984,-0.690834532406752
25.919,0.274266796036451,1.97732431724057,-1.04609685712564
25.921,1.86293071080983,2.06497503423129,-1.3748739851933
25.923,2.95075694442503,2.15262575122202,-1.43585634711569
25.925,2.43772924302225,2.23992943067774,-1.49683870903819
25.927,2.22387734363625,2.32584495999259,-1.23654931485685
25.929,3.00921288682975,2.41176048930744,-0.888268293206224
25.931,2.69370500272504,2.49767601862244,-0.530109463996
25.933,1.67736118422733,2.56109429119099,-0.161249676597568
25.935,2.26021813195862,2.58084141831046,0.164614433910569
25.937,3.24225935582572,2.60058854542997,0.287784639074787
25.939,2.42345332279972,2.62033567254943,0.410954844238785
25.941,1.70383127809014,2.59959354870488,0.513030301625948
25.943,3.08342620915704,2.53498806964916,0.61195367026496
25.945,4.06220265424656,2.47038259059355,0.771340854723534
25.947,3.940152834201,2.40577711153794,0.977279826583099
25.949,4.41730580777955,2.29796132648027,1.13670237782183
25.951,4.39364812458674,2.16366180548603,1.16373203959928
25.953,2.46916197240381,2.0293622844918,1.19076170137673
25.955,0.943886212986676,1.89506276349756,0.980105997388735
25.957,0.817840086600053,1.69463218129952,0.758250459411835
25.959,1.49101863388732,1.47331810608987,0.590162021288079
25.961,2.66342168752089,1.25200403088022,0.451025098469798
25.963,4.03504929393634,1.03068995567017,0.373638752123003
25.965,4.2058849277806,0.676946097670823,0.413489007482963
25.967,3.5759397423788,0.308487819361247,0.445789127515735
25.969,2.14521899912046,-0.059970458948984,0.296885999688711
25.971,-0.586279459278021,-0.434141221304901,0.147982871861951
25.973,-3.41853163983009,-0.945411600765637,-0.103671594573606
25.975,-4.55150418517816,-1.45668198022728,-0.392372462004832
25.977,-4.68520167760667,-1.96795235968802,-0.467618809525388
25.979,-4.51962849260303,-2.47007170009948,-0.25991381669781
25.981,-3.95477659282629,-2.93050297373186,-0.0264575253886556
25.983,-3.49064689199479,-3.39093424736341,0.387257855287489
25.985,-3.82724315260524,-3.85136552099497,0.800973235963633
25.987,-4.86455672830944,-4.19236609014668,0.539235408748409
25.989,-5.60256503948177,-4.27957641227736,0.129227365165667
25.991,-5.54125293739046,-4.3667867344079,-0.526197604269418
25.993,-4.98061728351557,-4.45399705653843,-1.41274336795418
25.995,-5.02066695123142,-4.3019250124006,-2.16509510734874
25.997,-4.96138315410267,-3.86895627742635,-2.41262170773173
25.999,-4.20274843984976,-3.43598754245209,-2.66014830811472
26.001,-3.84477110667804,-3.00301880747707,-2.61500953007319
26.003,-4.88745773900291,-2.44726554668157,-2.53914897197621
26.005,-6.43078574324479,-1.80965593533881,-2.67709837595355
26.007,-7.27472776436847,-1.17204632399493,-2.95758775464929
26.009,-7.01926847298085,-0.534436712652175,-3.18533870473337
26.011,-5.56439693806281,-0.224636645714407,-3.28705374915324
26.013,-3.91011883649819,-0.0300129051904945,-3.3887687935733
26.015,-3.35644424823612,0.164610835333073,-3.00470966124268
26.017,-4.20336782201022,0.35923457585664,-2.61574371904609
26.019,-4.85085504473391,-0.147054897826236,-2.26171829340981
26.021,-4.19887886573486,-0.748923446175467,-1.92376040458552
26.023,-2.84743801022931,-1.35079199452363,-1.66501418033419
26.025,-2.1965432489162,-1.9575304552774,-1.53550804038609
26.027,-2.04618077910333,-2.80289462391652,-1.40406410194124
26.029,-2.0963351160834,-3.64825879255413,-1.24872064870597
26.031,-3.34701045867134,-4.49362296119175,-1.09337719547071
26.033,-5.49819101871696,-5.16691653263678,-0.97731162938882
26.035,-6.14982881691914,-4.93683946881902,-0.872978419210152
26.037,-4.80190472200622,-4.70676240500126,-0.935042160172862
26.039,-4.15444829061774,-4.47668534118309,-1.18855185567607
26.041,-5.40746605311419,-3.62087729463724,-1.48672569782922
26.043,-5.96090642109787,-1.30503028838881,-2.01938630989803
26.045,-4.11473140814446,1.01081671786374,-2.55204692196778
26.047,-0.868944099427695,3.32666372411217,-2.89828329642044
26.049,2.3764464405904,6.335283199849,-3.21290386449376
26.051,6.02145873451265,10.2256130913062,-3.27861301181224
26.053,10.1661068445125,14.1159429827703,-3.14066736033025
26.055,14.9104049464406,18.0062728742275,-2.89042415684914
26.057,19.5543551189556,21.5480365311274,-2.29412115026416
26.059,23.097954969335,24.837390156112,-1.69781814367811
26.061,25.7412205182587,28.1267437810908,-0.848195331182511
26.063,28.7841846701107,31.4160974060695,0.0175968306263991
26.065,32.3268621133872,32.4961352625103,0.597026519995081
26.067,35.4692523686149,32.7169947645105,1.01185415827449
26.069,36.7113458880308,32.9378542665107,1.17695163333041
26.071,35.3531454142425,33.1587137685113,0.835021201235284
26.073,31.494665976218,30.0313357327823,0.492549619897501
26.075,26.7359455665524,26.3588957723062,0.128973218071503
26.077,22.7770237747513,22.6864558118236,-0.234603183755141
26.079,20.4179265240879,19.0140158513475,0.558947410154477
26.081,19.3586630156445,13.2963117503129,1.80249183573953
26.083,17.5992165687116,7.57860764927838,4.55764803936139
26.085,13.9395827641261,1.86090354823369,9.44363048433208
26.087,9.57979385445986,-3.83983754539468,14.4404935366093
26.089,6.71989739711621,-8.70939127623993,20.3344815026405
26.091,4.95990131755252,-13.5789450070938,26.228469468682
26.093,2.89979831939334,-18.4484987379391,26.374566935466
26.095,-0.76041733498922,-23.1928683656146,25.1283182564555
26.097,-6.82074372523041,-24.9328195171037,19.6913148848496
26.099,-14.7811590701371,-26.6727706685898,10.0635568206679
26.101,-24.7416507242273,-28.4127218200758,0.762768946429932
26.103,-36.2021968713166,-29.9589290881898,-7.1440933812197
26.105,-45.062720751877,-28.4698155167305,-15.0509557088553
26.107,-45.5231196596143,-26.9807019452713,-15.5430697517663
26.109,-38.6833961735,-25.4915883738095,-15.0240817558422
26.111,-31.2436383254945,-23.8877038943392,-12.4907343586573
26.113,-25.5038670147828,-20.9639539727522,-8.43778250087183
26.115,-19.5640390640374,-18.0402040511652,-5.01740481521577
26.117,-15.4241708219549,-15.116454129573,-3.3974305425648
26.119,-14.7842740798214,-12.2585884880979,-1.7774562699167
26.121,-14.0442797808579,-9.99368136764292,-2.21228244049985
26.123,-10.5041326306052,-7.72877424718391,-2.75525600283682
26.125,-7.66387197418166,-5.46386712672893,-3.31442744040188
26.127,-7.82351888395383,-3.39019456540536,-3.88271018278324
26.129,-8.9830288609899,-2.7189087710802,-4.23102317903648
26.131,-8.94235440145705,-2.04762297675623,-4.13273093314802
26.133,-8.20148925217726,-1.37633718243226,-4.0254976115349
26.135,-7.56043179334946,-0.863219681131893,-3.48015157939618
26.137,-7.11916978388274,-1.32170740841271,-2.93480554725842
26.139,-6.27768036572986,-1.78019513569352,-2.48412939329647
26.141,-5.13595143082769,-2.23868286297434,-2.07212121774498
26.143,-5.19399230669657,-2.71618777961744,-1.81700725630684
26.145,-6.15178493182657,-3.29353294040789,-1.79723461604123
26.147,-6.00928538580614,-3.87087810119835,-1.76467356558999
26.149,-5.16648645550651,-4.44822326198983,-1.60280747881468
26.151,-5.82340848382942,-4.94090602969443,-1.44094139203966
26.153,-6.48001544921158,-5.0479045622265,-0.867592868637905
26.155,-4.73625769497315,-5.15490309475877,-0.178185196441112
26.157,-1.79214059896349,-5.26190162729084,0.448029730953732
26.159,-0.347692533620772,-5.29782344873477,1.00298475463668
26.161,-0.202897730237351,-5.04943842582509,1.4439280011252
26.163,-0.257726800919685,-4.80105340291584,1.28630941733397
26.165,-1.81218709722914,-4.55266838000659,1.12869083354274
26.167,-4.4662601520113,-4.31736401353647,0.794947464585424
26.169,-5.61989405365274,-4.12843651989784,0.43012325118743
26.171,-4.07305838227446,-3.9395090262592,0.260281142792667
26.173,-2.92578846455498,-3.75058153262056,0.256534901624472
26.175,-3.97809992681046,-3.62398165502013,0.319547640647611
26.177,-4.52993986966898,-3.69475256154024,0.606057835093561
26.179,-2.98127232207705,-3.76552346806035,0.892568029539512
26.181,-2.03212707359171,-3.83629437458058,1.16730764654435
26.183,-3.1825157531184,-3.93452445706789,1.44102373507548
26.185,-3.93238910694264,-4.11090757884681,1.57357362190544
26.187,-2.88171482296784,-4.28729070062605,1.61586970764864
26.189,-1.53050500011232,-4.46367382240497,1.62706199638567
26.191,-1.57877495203781,-4.59226024020267,1.56567875877495
26.193,-2.52650658851298,-4.59794084776199,1.50429552116413
26.195,-3.37367435869381,-4.6036214553213,1.59628598928651
26.197,-3.1202528835033,-4.60930206288061,1.68982568675994
26.199,-1.96623526925076,-4.52546539585431,1.75744279182863
26.201,-2.11164531756524,-4.23275508812944,1.81286102988317
26.203,-3.05646581063014,-3.94004478040457,1.73405262114784
26.205,-2.40065072095875,-3.6473344726797,1.42669613814736
26.207,-1.04420456078519,-3.28375213500825,1.11512477028584
26.209,-1.58715797002463,-2.76956673370103,0.737520206276651
26.211,-3.02948684576932,-2.25538133239381,0.35991564226746
26.213,-2.57113981075616,-1.74119593108568,0.291974696298305
26.215,-1.3121251919344,-1.20474699910062,0.327254956343145
26.217,-0.652456090043748,-0.625080625211453,0.416630792008324
26.219,0.207887765970322,-0.04541425132126,0.574855542100284
26.221,1.26891424000871,0.534252122567903,0.681756407974229
26.223,0.930606579807481,1.09567495789657,0.445182048694783
26.225,0.292989029027668,1.62466483578515,0.208607689414916
26.227,1.15609630759707,2.1536547136728,-0.0857043788222821
26.229,2.01991257409885,2.68264459156044,-0.392690578294294
26.231,1.28442025320898,3.16778984161714,-0.547909779267007
26.233,1.04965801863841,3.58139911994827,-0.557313628740661
26.235,2.31564754857912,3.99500839827941,-0.567189197426973
26.237,2.58235690289516,4.40861767661055,-0.578951642963922
26.239,2.14979665389707,4.75656228146223,-0.590714088500892
26.241,3.81801530766481,5.0060098760926,-0.599163626945227
26.243,5.58698791231083,5.25545747072297,-0.607203704962387
26.245,4.95668167099054,5.50490506535378,-0.410998970776789
26.247,5.32715359895228,5.67628288883689,-0.0668928208590187
26.249,8.29843302847224,5.73985007597314,0.321262913313262
26.251,9.07045141685076,5.80341726310951,0.828515671582692
26.253,7.44321019524363,5.86698445024576,1.33576842985122
26.255,7.81678076834595,5.87342518472679,1.66410306757
26.257,9.3911549757544,5.80715952491913,1.98498278359938
26.259,8.56628171348951,5.74089386511158,2.14933969733497
26.261,7.14219205793745,5.67462820530403,2.22941510214367
26.263,7.51892602259916,5.61104603322013,2.2234045743067
26.265,7.3964516854203,5.55061404237733,2.05028605956872
26.267,6.17476284676836,5.49018205153452,1.87496757713323
26.269,5.85389276287998,5.42975006069171,1.62851680581284
26.271,6.33384242887548,5.43283135991781,1.38206603449201
26.273,6.51459736418959,5.50471872338547,1.3256698107642
26.275,6.99616881252571,5.57660608685314,1.34318368887737
26.277,7.4785540690817,5.64849345032093,1.38932691151465
26.279,7.26174411083023,5.79137716163553,1.4766684591986
26.281,6.74574648590695,6.00525722079679,1.50260672658551
26.283,6.93057768503968,6.21913727995844,0.975915471297046
26.285,7.41623262452844,6.43301733911971,0.449224216009519
26.287,8.50271669129802,6.65682556979427,-0.445781503327806
26.289,9.39001827784667,6.88979826648152,-1.43869359918708
26.291,8.47811336122101,7.12277096316836,-2.10990172974915
26.293,6.26700975552703,7.35574365985519,-2.43259723124097
26.295,5.25674558745303,7.51551666734287,-2.59667815540475
26.297,5.1473160544661,7.61293438403034,-1.98634673143831
26.299,5.13870852213892,7.71035210071781,-1.37601530747187
26.301,6.33093914745238,7.80776981740529,-0.720107271559389
26.303,8.32400099984297,7.79489363659301,-0.0567797871892832
26.305,8.31785032987551,7.69535796488791,0.3544883888594
26.307,7.11249812523567,7.5958222931828,0.55952622173764
26.309,7.50798569822325,7.49628662147752,0.658222887204072
26.311,8.70429923722338,7.32068845008721,0.420172522531458
26.313,8.00139574910122,7.09001053754546,0.182122157858845
26.315,6.09928393413749,6.8593326250033,-0.230660704384554
26.317,5.19799519606649,6.62865471246154,-0.656595475046635
26.319,4.69751803051986,6.38715448870182,-0.832313943394308
26.321,3.39783159716902,6.13843939079624,-0.854674032904133
26.323,2.79895607684626,5.88972429289111,-0.742728638757824
26.325,4.20090842278256,5.64100919498598,-0.331845232604003
26.327,5.90365963779813,5.41395191755841,0.0790381735499963
26.329,5.30716682074886,5.20016878816619,0.179187044522203
26.331,3.51144336057387,4.98638565877397,0.27933591549441
26.333,2.91652231723435,4.77260252938175,0.121297852712389
26.335,3.22239538825965,4.55640301264474,-0.152737238279013
26.337,2.32902664454081,4.33884427802687,-0.303374909033012
26.339,1.23642730224991,4.12128554340901,-0.252679946767398
26.341,2.54463283705512,3.90372680879076,-0.179499760859423
26.343,4.75361601047753,3.63913644199761,0.192412682005749
26.345,4.86332654616143,3.35031765862934,0.564325124870921
26.347,4.17377963504388,3.06149887526056,0.683337871303266
26.349,5.58501473886544,2.77268009189229,0.722487555704131
26.351,6.79699183171604,2.42547281737064,0.605918036198775
26.353,4.50965549084449,2.05078860583492,0.299025045251323
26.355,1.32304018684748,1.67610439429985,-5.17974636211477e-05
26.357,0.937197043320827,1.30142018276479,-0.251115158182262
26.359,1.55209313028716,0.905085666597862,-0.502178518901348
26.361,0.167677080976191,0.499472448446822,-0.714980450941474
26.363,-1.81603545465509,0.0938592302957826,-0.919945704818488
26.365,-2.59902284300305,-0.311753987855257,-1.09673455339087
26.367,-3.58131239628221,-0.688382953797506,-1.24751441245157
26.369,-5.0629147557122,-1.05374026610199,-1.36925686576921
26.371,-5.34381015537647,-1.41909757840647,-1.3817633641492
26.373,-3.72399419626593,-1.78445489071161,-1.39426986252921
26.375,-2.50350836130237,-2.09495631302088,-1.50136183020311
26.377,-3.68238965754974,-2.38618404425085,-1.61896329446519
26.379,-5.56061873252926,-2.67741177548132,-1.85258780730858
26.381,-5.83816717418489,-2.96863950671129,-2.16683850645292
26.383,-4.4150402331526,-3.20242560639231,-2.42402600732106
26.385,-3.19127376797621,-3.41807224347914,-2.53447956976372
26.387,-2.66688236146755,-3.63371888056559,-2.64493313220618
26.389,-3.14187762858376,-3.84936551765204,-2.17710614230546
26.391,-4.71626821349672,-3.99602253265277,-1.69139418686903
26.393,-5.79003689814999,-4.12322093629614,-0.947166413616807
26.395,-4.96316959151248,-4.25041933993928,-0.0697638251275908
26.397,-3.33569042246519,-4.37761774358242,0.752189691295141
26.399,-2.20762664121314,-4.4037543792217,1.4711663595962
26.401,-2.0789933574538,-4.40462557286006,2.18037693362746
26.403,-2.64979353759702,-4.40549676649843,2.65520124521591
26.405,-2.82001800201639,-4.40636796013679,3.13002555680519
26.407,-2.18966831086659,-4.29017314704784,3.51066656392372
26.409,-1.05875676140266,-4.14828091784794,3.8564726502108
26.411,0.172702770077467,-4.0063886886478,4.00368366024969
26.413,0.10468109771964,-3.8644964594479,3.87664432689913
26.415,-2.16284338278675,-3.65312061017569,3.67857743009719
26.417,-3.72983433691052,-3.42850978565109,2.90583297445685
26.419,-2.29626462849141,-3.20389896112689,2.13308851881788
26.421,-0.462181931094292,-2.9792881366027,1.32654900991467
26.423,-1.02763700821129,-2.79116249383295,0.511560737695331
26.425,-1.79260436399926,-2.60897629925539,-0.0599997417545302
26.427,-1.45707226920771,-2.42679010467815,-0.378196600156929
26.429,-1.62107327696994,-2.24460391010092,-0.653299104619285
26.431,-2.48461860680582,-2.19189342358495,-0.732082885575302
26.433,-2.34769051295857,-2.15683871544118,-0.810866666531179
26.435,-1.91030789608805,-2.12178400729742,-0.834497416827494
26.437,-2.37249730908104,-2.08672929915359,-0.849886909668923
26.439,-2.63425022979496,-2.18483321688897,-0.681237840396407
26.441,-1.99556425847626,-2.29773253750008,-0.367987043749963
26.443,-1.35646142670067,-2.41063185811138,-0.0681576065906598
26.445,-1.51696225520545,-2.52353117872249,0.191407752104897
26.447,-2.177070493093,-2.67795605231394,0.450973110800454
26.449,-3.23679295284127,-2.83599184355616,0.029746107496239
26.451,-5.09614408634933,-2.9940276347981,-0.434935727423748
26.453,-7.1551230948008,-3.15206342604004,-1.09200718842495
26.455,-8.61372613433529,-3.2384702979385,-1.86206938220421
26.457,-9.27195852177771,-3.32030511115564,-2.48951189313397
26.459,-9.22983015550155,-3.40213992437263,-2.81388757800499
26.461,-8.58735093635031,-3.48397473758963,-3.13610456366489
26.463,-7.94453839583463,-3.44603562883126,-3.24461032745433
26.465,-7.6014054876591,-3.4031059399904,-3.35311609124357
26.467,-6.7579483793071,-3.36017625114954,-3.49251477856435
26.469,-5.31417391714048,-3.3172465623086,-3.64515329025613
26.471,-4.87011488433935,-3.19587631749893,-3.65575413105691
26.473,-5.52578117100724,-3.07290524501649,-3.4441934866197
26.475,-5.88115977320333,-2.94993417253383,-3.21156119632701
26.477,-5.33624988778154,-2.8269631000514,-2.7366049787028
26.479,-4.09106291153526,-2.70861313387608,-2.26164876107859
26.481,-2.54561328498451,-2.59026316770056,-2.00753640349821
26.483,-1.69992459523971,-2.47191320152525,-1.81939039372303
26.485,-2.45401889399553,-2.35483962887368,-1.73842332457106
26.487,-4.50789991196938,-2.30030933888781,-1.78327501180348
26.489,-5.96154695470776,-2.24577904890184,-1.81640287424984
26.491,-5.61494999780331,-2.19124875891597,-1.78309572957549
26.493,-4.66813562674957,-2.13976465517477,-1.74978858490114
26.495,-4.62113499256208,-2.161389021312,-1.6644165422439
26.497,-5.37395481925264,-2.18301338744918,-1.56912737616159
26.499,-5.7265850330035,-2.20463775358637,-1.57403312126955
26.501,-5.2790277540186,-2.22996416306651,-1.66779095743328
26.503,-3.93128966676737,-2.31328925158429,-1.80663037018742
26.505,-2.78339575290289,-2.39661434010206,-2.10530446358196
26.507,-3.03537250617879,-2.47993942861998,-2.40397855697702
26.509,-3.88721588838529,-2.56626294236272,-2.52342747758549
26.511,-4.03891421780365,-2.6870683461922,-2.62515083165464
26.513,-3.79048021311184,-2.80787375002189,-2.49161931404462
26.515,-4.041935734359,-2.92867915385137,-2.20125121531649
26.517,-4.49328431675726,-3.04862716046699,-1.83405483684972
26.519,-4.84452948157263,-3.16085859215767,-1.27876163557441
26.521,-4.99567778802568,-3.27309002384856,-0.723468434298118
26.523,-4.34672815210239,-3.38532145553924,-0.0981044580548527
26.525,-3.19769320933933,-3.48657420188928,0.528689534004031
26.527,-2.84860084090659,-3.50731658907386,0.915819946681708
26.529,-2.99945450035634,-3.52805897625841,1.18490710384344
26.531,-2.25024084336185,-3.54880136344296,1.24950891219175
26.533,-1.60098313454315,-3.54384263383035,0.95058121153633
26.535,-2.25170767788666,-3.3810056153208,0.645571247244981
26.537,-2.70239956586658,-3.21816859681124,0.224998273860628
26.539,-2.05305303451691,-3.05533157830139,-0.195574699524471
26.541,-2.10370350769026,-2.85850730773988,0.439479261959122
26.543,-2.65435587997869,-2.48324996390714,1.44542917352645
26.545,-1.20497993933988,-2.10799262007374,4.06055704864293
26.547,2.64442249286698,-1.732735276241,8.80878129402632
26.549,7.99382976875426,-1.33567001523737,13.6994686817658
26.551,16.5432599237441,-0.839257576009828,19.6348857801077
26.553,26.4926775961873,-0.342845136781407,25.5703028784603
26.555,30.8419680866794,0.153567302446131,25.6607111962041
26.557,26.9910838443284,0.637041823738492,24.3800680715853
26.559,19.8400917693851,1.06876467329022,18.8282377373533
26.561,12.3890297781084,1.50048752284118,9.00522019352774
26.563,2.93786407718436,1.93221037239213,-0.475687172365741
26.565,-7.81340249752613,2.31148776405296,-8.4494605111694
26.567,-15.3647091186498,2.50482216864602,-16.4232338499589
26.569,-17.1160239440033,2.69815657323907,-16.8004376885414
26.571,-14.0673700571894,2.89149097783247,-16.0425219466271
26.573,-9.41880410520507,3.01510409770738,-13.3029521625592
26.575,-5.37036746978797,2.9179331493102,-8.97448859695914
26.577,-2.22207253448862,2.82076220091286,-5.26460188719438
26.579,0.226075952533225,2.72359125251569,-3.51354188756941
26.581,1.37406104164282,2.57602773096254,-1.76248188794443
26.583,1.32187647015636,2.28503919350333,-1.92178112274081
26.585,0.36951903275541,1.9940506560436,-2.23597434951953
26.587,-0.88300989265144,1.70306211858439,-2.49868712947362
26.589,-2.03571197444386,1.40711326659346,-2.72848618113039
26.591,-2.68858887545192,1.09840932009185,-2.84537259656783
26.593,-3.04165140829598,0.789705373590787,-2.69241694917651
26.595,-2.29489512083694,0.481001427089725,-2.53946130178518
26.597,-0.648330814062098,0.212108793919949,-2.25430852080536
26.599,-0.201998275001997,0.0361092251903321,-1.96645783914069
26.601,-1.95592049941534,-0.139890343539284,-1.7027451589712
26.603,-3.31006554393665,-0.315889912269214,-1.45119222391547
26.605,-2.16440908771883,-0.431089378814222,-1.25284535459637
26.607,-0.918995468122196,-0.417088628217236,-1.1533097502154
26.609,-1.47386138515393,-0.403087877620224,-1.04803877384976
26.611,-1.52897944258181,-0.389087127023237,-0.784635398501935
26.613,-0.0843420719940836,-0.323355062637753,-0.521232023154113
26.615,0.660009475676186,-0.157203389133313,-6.78350345663659e-05
26.617,0.704067529544543,0.00894828437142284,0.621336669164083
26.619,2.34785952541155,0.175099957875863,1.122081813123
26.621,4.39135950423019,0.363680011670558,1.44556197105166
26.623,4.63452626051618,0.592132741537085,1.70649807585927
26.625,4.17736895705993,0.820585471403207,1.33504431022957
26.627,4.41990134884167,1.04903820126933,0.963590544599865
26.629,4.36210058471709,1.26781900193355,0.581504034770555
26.631,3.50395145969031,1.47081928653056,0.196330599206782
26.633,2.94546320101275,1.67381957112756,0.0493726395407746
26.635,2.08661911465167,1.87681985572493,0.182058934189093
26.637,0.527405578739179,2.05149035023392,0.345770777352328
26.639,0.16784408889256,2.18366615961075,0.692426372102415
26.641,1.60793632717726,2.31584196898758,1.0390819668525
26.643,2.84764432688799,2.44801777836464,1.18705947845001
26.645,3.78695913972477,2.55399702491536,1.29434388867848
26.647,4.82587947480797,2.62380006565864,1.25389596973823
26.649,4.96438270825073,2.69360310640204,1.07432148837685
26.651,3.80245540298482,2.76340614714532,0.914964477456263
26.653,2.84011314733964,2.82325760244097,0.836477348297812
26.655,2.7773593576014,2.87044340353062,0.757990219139222
26.657,3.01417765048849,2.91762920462018,0.944135289239403
26.659,4.25057151866204,2.96481500570974,1.16466759427125
26.661,5.98652618529201,3.01537921869216,1.31860204462827
26.663,6.5220086062446,3.06990939346169,1.42229600812539
26.665,5.35700409398822,3.12443956823121,1.41162525558669
26.667,4.49153615664084,3.17896974300083,1.06683013658871
26.669,4.4256054642659,3.23479200197888,0.722035017591338
26.671,4.3591929031241,3.2920140188495,0.292038610323919
26.673,3.79228399261884,3.34923603572012,-0.143396177045799
26.675,3.42488262098825,3.40645805259085,-0.337173170255754
26.677,3.1569805298948,3.45337531965843,-0.385955486968476
26.679,2.48856342072712,3.48998783692301,-0.383297304462506
26.681,1.81963079408027,3.52660035418766,-0.266142526921642
26.683,2.35019442666257,3.56321287145224,-0.148987749380986
26.685,3.18023412299705,3.58730689721081,-0.329200280908397
26.687,3.30972823638473,3.59984539234848,-0.510907120521844
26.689,3.83868724172509,3.61238388748612,-0.682689555348442
26.691,4.76710490966974,3.62492238262377,-0.849801682040233
26.693,4.09494457657606,3.63937133555249,-0.846047702743465
26.695,2.52221086503127,3.65544771548839,-0.545033511660611
26.697,3.24894663521531,3.67152409542429,-0.240244554773122
26.699,5.77513838217649,3.68760047536021,0.136264952400536
26.701,6.60072692040024,3.71593467332931,0.512774459573526
26.703,5.02569588942979,3.75390001403869,0.648504182143008
26.705,3.35007480900208,3.79186535474808,0.697422145637413
26.707,2.97387957222971,3.82983069545753,0.727040986535263
26.709,3.69710176768651,3.85646732814213,0.730008658132938
26.711,4.91972699366585,3.87490041363636,0.754121413438009
26.713,5.44173180983719,3.89333349913062,0.958470834627589
26.715,4.96310662926616,3.91176658462485,1.16282025581681
26.717,4.28385877373008,3.86376523455773,1.42504778413371
26.719,4.40399874413065,3.7714742607827,1.70266063206742
26.721,5.42352343912103,3.67918328700782,1.89483765186789
26.723,6.94242226228171,3.58689231323295,1.99258559846904
26.725,7.36066644438559,3.39001662947596,2.03080552204453
26.727,5.67823651322835,3.12904063960164,1.75650332473275
26.729,3.0951467116621,2.86806464972732,1.48220112742096
26.731,1.1114160090572,2.60708865985254,1.11255111940141
26.733,0.127046742277043,2.26974698051181,0.725411276282489
26.735,0.142035300597661,1.8894496008464,0.584387459326097
26.737,0.756372129308056,1.509152221181,0.661617476891391
26.739,1.17004173330347,1.12885484151491,0.803005701372274
26.741,1.08303641378823,0.75238050262321,1.1786459836594
26.743,1.79537305676981,0.377875608978564,1.55428626594653
26.745,2.40703515232924,0.00337071533325167,1.2446505043999
26.747,1.41799721259034,-0.371134178311395,0.858872960207493
26.749,-0.671735551311835,-0.689389799057692,-0.00836875448129693
26.751,-2.16213943296275,-0.981175173734636,-1.21716197473875
26.753,-3.25321953017961,-1.27296054841106,-2.23636570615927
26.755,-5.24499753436937,-1.56474592308749,-2.74297563444002
26.757,-7.23746137236751,-1.83147439808312,-3.24958556272167
26.759,-7.03057893620751,-2.08746420178626,-2.49594033186815
26.761,-5.32436216770457,-2.3434540054894,-1.68291135006053
26.763,-4.51884874436633,-2.599443809193,-0.717526318721435
26.765,-4.71404104009076,-2.88729511850105,0.333558990475825
26.767,-4.00991069970997,-3.187537013322,1.19759541752233
26.769,-2.20645509426348,-3.48777890814296,1.67314570471467
26.771,-1.30370494745967,-3.78802080296446,2.14265580098113
26.773,-2.00167092611113,-4.07159028181697,2.01418699558564
26.775,-3.40033905950481,-4.34930188478872,1.88571819019015
26.777,-3.59967989195973,-4.62701348776095,1.51807128913826
26.779,-2.29968815349971,-4.90472509073269,1.04546133891409
26.781,-1.70039649026303,-4.98134516024314,0.658357151795703
26.783,-3.3018266329998,-4.99446264023892,0.410762367638901
26.785,-4.80394209155204,-5.00758012023469,0.184503257466209
26.787,-4.10670918847285,-5.02069760023045,0.265149611523445
26.789,-3.51016114453659,-4.70015525349498,0.345795965580824
26.791,-4.91432483314179,-4.28550372486153,0.198289890696357
26.793,-6.21916584563286,-3.87085219622808,-0.0252669938351643
26.795,-5.52465257708826,-3.45620066759389,-0.384495748522965
26.797,-5.23081878630502,-2.88762380874685,-0.919941989733574
26.799,-6.83768424698092,-2.2805656173465,-1.39509211571933
26.801,-7.54520286524023,-1.67350742594615,-1.42807073005231
26.803,-5.4533420248546,-1.06644923454472,-1.46104934438535
26.805,-2.26212378501887,-0.785324714920182,-0.992489738967539
26.807,-0.671585205422956,-0.575746611051494,-0.402439508889729
26.809,-0.481718834710052,-0.366168507182434,0.0850522483960465
26.811,0.607515083544952,-0.156590403313747,0.465799472774226
26.813,2.09611384274758,-0.600951538482775,0.747325023392292
26.815,1.28404142969421,-1.16987252870867,0.561091254845564
26.817,-1.42869060173896,-1.73879351893356,0.374857486299167
26.819,-2.74202618165404,-2.30771450915844,0.0211211432376303
26.821,-2.95596390715621,-3.15262100996465,-0.359883060792591
26.823,-4.57053567923649,-4.04245538458462,-0.737720176078065
26.825,-6.58571972599311,-4.93228975920459,-1.11291320810015
26.827,-6.40146959455409,-5.82212413382615,-1.46881284349647
26.829,-5.0177934979087,-5.90363912022401,-1.76012154236093
26.831,-5.53473142643056,-5.8749287355035,-2.05143024122538
26.833,-7.45226817164876,-5.84621835078299,-2.17573201077302
26.835,-8.07035468921605,-5.81750796606243,-2.28451947541157
26.837,-6.88897523908574,-4.0370732216726,-2.38557935758329
26.839,-5.50814586023453,-2.06200243731606,-2.48148751811059
26.841,-4.52786706846533,-0.0869316529560098,-2.62154530558125
26.843,-3.64812538322707,1.88813913140053,-2.87236443783904
26.845,-2.06889943228909,5.30117421288367,-3.12318357009684
26.847,1.40983852114208,8.83924966803423,-3.24766619337941
26.849,5.98808595540568,12.3773251231785,-3.36824150195086
26.851,9.56582077018692,15.9154005783228,-3.05740719230262
26.853,12.8430638468403,19.0406100382676,-2.51934186236842
26.855,18.219862261647,22.139466349577,-1.78646813446668
26.857,23.9962007815173,25.2383226608865,-0.675436928155074
26.859,27.5720506907371,28.3371789722014,0.432233814482572
26.861,30.9474537133116,28.7598963154565,1.40884647377108
26.863,35.0224350341112,29.0711078683752,2.38545913305958
26.865,36.9969636228318,29.3823194212939,3.13396045995257
26.867,36.2710422594875,29.6935309742131,3.78928955248727
26.869,34.5447090574246,26.4590175482108,4.38876689457884
26.871,31.1179657428773,23.1521423879474,4.90269915054963
26.873,26.0908264806437,19.8452672276782,5.36879548513311
26.875,23.0633590701003,16.5383920674149,5.2847787237421
26.877,21.3355659213346,11.1659708361967,5.2007619623511
26.879,15.7073809996947,5.79354960496898,4.3787100919868
26.881,6.57882393811425,0.421128373750792,3.32994155416241
26.883,-2.25003353667984,-4.9430322964269,2.20337476356397
26.885,-11.4791881545317,-9.48939742372005,0.981721219572554
26.887,-21.8086364404956,-14.0357625510051,-0.137751750085156
26.889,-28.5382923205003,-18.5821276782902,-0.602512150879469
26.891,-29.0681015685385,-23.0681506898894,-1.06727255167378
26.893,-27.0981058992267,-24.5974100327704,-1.0824699169506
26.895,-26.4283483666764,-26.1266693756487,-0.998982713455201
26.897,-27.0588138592555,-27.655928718527,-0.87696773541812
26.899,-27.5894657263222,-29.0931938688758,-0.717187909067457
26.901,-27.2202763014865,-27.5559801272355,-0.541778447161571
26.903,-25.3512208043502,-26.0187663855953,-0.299737381044607
26.905,-22.3822895532039,-24.4815526439522,-0.0576963149272132
26.907,-19.4134833929279,-22.8931391512395,0.0472751293782656
26.909,-16.844792338094,-20.0759316327973,0.132665199139127
26.911,-13.6761848975059,-17.2587241143502,-0.0409920702590051
26.913,-10.2076492795347,-14.441516595908,-0.418186534709084
26.915,-8.03919339821172,-11.6616367878057,-0.831088629812582
26.917,-8.07081436139383,-9.59098347618671,-1.35402852550219
26.919,-9.30248016625685,-7.52033016457136,-1.87696842119086
26.921,-10.0341480165511,-5.449676852956,-2.23149649770791
26.923,-9.46578874357111,-3.47375254302984,-2.57334841579285
26.925,-8.19739444230405,-2.98191592624543,-2.88027920748672
26.927,-7.32896474504642,-2.49007930946189,-3.16534880623544
26.929,-6.66047936199721,-1.99824269267836,-3.38975725117774
26.931,-6.29192250261776,-1.57782789482691,-3.47262300390365
26.933,-6.82328593444991,-2.10630297707188,-3.55548875662941
26.935,-7.15453542036675,-2.63477805931685,-3.149512484142
26.937,-6.18563666609045,-3.16325314156276,-2.73609191685304
26.939,-4.91658737139647,-3.68911644597835,-2.2930987603408
26.941,-4.74739129710856,-4.1849443053571,-1.83554000018092
26.943,-5.07802165084839,-4.68077216473672,-1.55037620978433
26.945,-5.6084561902541,-5.17660002411547,-1.57843708276145
26.947,-6.53868028231471,-5.61934622727057,-1.61593734785642
26.949,-6.56865639291433,-5.52537790637618,-1.87998302377852
26.951,-5.69836681973494,-5.43140958548195,-2.14402869970016
26.953,-5.5278182776539,-5.33744126458772,-2.29730607486921
26.955,-6.75700375892525,-5.20483049805487,-2.40856788768338
26.957,-7.48587660061922,-4.72443772077283,-2.43654588597231
26.959,-7.01440847671858,-4.24404494349165,-2.34467644384585
26.961,-6.24259550957245,-3.76365216621047,-2.25441344485212
26.963,-5.17042013021405,-3.29668287223924,-2.17945393043865
26.965,-4.29787244888671,-2.93832176141852,-2.10449441602532
26.967,-4.52494873705552,-2.5799606505978,-2.15352550137417
26.969,-5.35162396909544,-2.22159953977645,-2.23752829434852
26.971,-4.47784572661925,-1.90723702345083,-2.25805861753406
26.973,-2.60360744972394,-1.91553086675338,-2.20556147547898
26.975,-2.22893013410549,-1.92382471005595,-2.10668565125593
26.977,-3.75380282880979,-1.9321185533585,-1.74499729475142
26.979,-4.6781704369419,-1.96485508706183,-1.38330893824692
26.981,-3.70199628556835,-2.16116962575721,-0.964731545427336
26.983,-2.2252850221436,-2.35748416445225,-0.534912606510404
26.985,-1.9480460007274,-2.55379870314728,-0.170814756358399
26.987,-2.47025666817381,-2.72904904452148,0.132617473394814
26.989,-2.69188393457023,-2.77490503092505,0.382588484103774
26.991,-2.81291469905184,-2.82076101732853,0.425234279491459
26.993,-3.33334059850773,-2.86661700373201,0.467880074879144
26.995,-4.35314733394636,-2.86450560874322,0.171669547012035
26.997,-5.17230857451574,-2.59057905253043,-0.166422099459448
26.999,-5.69080732770638,-2.31665249631764,-0.602693328353877
27.001,-5.0086145842317,-2.04272594010436,-1.1115320746923
27.003,-2.42570458449529,-1.73229562848686,-1.23664276816908
27.005,0.857919233697112,-1.23022060099119,-0.269604388124595
27.007,4.04225932358802,-0.728145573494619,0.697433991921603
27.009,7.5273362294653,-0.226070545998945,5.51954627356109
27.011,12.1131763723082,0.279282395907272,10.5660279357232
27.013,18.1997998355217,0.800639272877766,16.3737092074421
27.015,25.4872157802745,1.32199614984733,22.6284442180936
27.017,31.0753934464994,1.8433530268169,26.4612045356282
27.019,30.7642819828647,2.34091088578447,25.0271309966756
27.021,25.0539019942541,2.73005099607722,23.5930574577204
27.023,17.5443211207904,3.11919110636928,13.4066410962461
27.025,8.63555789956967,3.50833121666134,3.22022473477173
27.027,-3.17239840492003,3.86463131435004,-5.50336199469201
27.029,-13.8794748902247,4.08092925304188,-13.5226233457582
27.031,-17.2855653767587,4.29722719173371,-18.3810138466602
27.033,-14.3906738485436,4.51352513042594,-17.3692156258109
27.035,-10.3948686819415,4.70011461804148,-16.2708799362017
27.037,-6.99816515684916,4.76787030135157,-11.7975829650021
27.039,-3.3005391953395,4.83562598466178,-7.32428599379454
27.041,-0.802003662149023,4.90338166797188,-4.75840397186488
27.043,0.197446562570522,4.94992980489927,-3.00998549962029
27.045,2.49786357031396,4.91669717210087,-1.94792464341278
27.047,5.39924570975234,4.88346453930253,-2.02979314728297
27.049,5.20154521147506,4.85023190650419,-2.09659948455707
27.051,2.80478415194754,4.8110074417712,-1.87722465649414
27.053,2.80904071594576,4.75053920926987,-1.65784982843083
27.055,5.31432406829673,4.69007097676864,-1.35520898283931
27.057,6.72058655698452,4.62960274426741,-1.02098447542654
27.059,5.82781678924344,4.5855824799303,-0.764978383573872
27.061,4.53605030910656,4.59662715249136,-0.626299915062306
27.063,4.04531160953165,4.60767182505243,-0.485860205106316
27.065,4.25560497357539,4.61871649761351,-0.323698517335167
27.067,4.36692362657427,4.66461880162074,-0.161536829564307
27.069,3.97926651801877,4.82090360520754,0.00685432901661151
27.071,4.49265968131847,4.97718840879463,0.177321977867866
27.073,5.60710282454594,5.13347321238143,0.381452140529379
27.075,5.52257237974943,5.32196501455237,0.631125704228686
27.077,4.43907490722717,5.60707781247647,0.892782209189159
27.079,4.25664251570909,5.89219061040006,1.26228518549592
27.081,4.97527792795851,6.17730340832366,1.63178816180268
27.083,5.09496058265447,6.46690871060225,1.68321873149126
27.085,5.41570461714287,6.76930037143015,1.6423056992581
27.087,6.23751614083821,7.07169203225751,1.36652659230967
27.089,6.36037797506084,7.37408369308487,0.803688949597114
27.091,5.28428322194076,7.64611635436618,0.277757604796692
27.093,4.90926120400778,7.83606727613235,0.0101703453876577
27.095,6.1353255829675,8.02601819789852,-0.257416914021377
27.097,8.36246672983876,8.21596911966503,-0.0119954668168639
27.099,10.3906654579196,8.35899062421368,0.361678157042769
27.101,11.8199143854623,8.38133648448779,0.747325203582628
27.103,12.4502087805024,8.40368234476193,1.14620603308564
27.105,12.3815480872011,8.42602820503604,1.47285317843792
27.107,11.513928296971,8.41145026366413,1.39017611360591
27.109,9.54734194931064,8.30647266998618,1.30749904877374
27.111,7.58180254726923,8.20149507630842,1.02216824040699
27.113,6.21731556653076,8.09651748263066,0.693850274321107
27.115,5.75388150863841,7.97393227062242,0.522582971037877
27.117,6.89150658392333,7.81026261584232,0.508366330557835
27.119,8.23016456575581,7.64659296106251,0.546172075619644
27.121,7.26981205156417,7.4829233062827,0.829226209663369
27.123,5.61046781193521,7.30572125658108,1.1122803437076
27.125,6.45217464543436,7.09839871495779,1.12798515241897
27.127,7.39488951620942,6.89107617333451,1.09651066842474
27.129,5.13855527413967,6.68375363171085,0.792672590250104
27.131,2.88321357452706,6.44682240672227,0.242410307815316
27.133,4.12891027527049,6.14697272958258,-0.308571523402625
27.135,5.97559320470811,5.84712305244236,-0.862431549754199
27.137,5.72321287462727,5.54727337530267,-1.41629157610479
27.139,5.27178962360081,5.20301044534752,-1.5199218321202
27.141,5.12132206666727,4.76857515361557,-1.5592335495159
27.143,3.97178099570318,4.33413986188285,-1.41712621082762
27.145,3.12317652326706,3.8997045701509,-1.12658509898008
27.147,3.37551078394302,3.43263121000816,-0.878067310642549
27.149,2.9287458948674,2.90220159941943,-0.774296525507094
27.151,0.982858892838182,2.37177198883164,-0.670525740371824
27.153,-0.26212774285551,1.84134237824386,-0.547073059529034
27.155,-0.306217802898838,1.31691327943519,-0.421433501385146
27.157,-0.44944286876729,0.803627988218951,-0.0296563867317097
27.159,-0.991819582233926,0.29034269700271,0.558831095776882
27.161,-1.1333481140939,-0.222942594214443,1.13314349376333
27.163,0.125974108227493,-0.692818661849073,1.66493063817865
27.165,1.78611883647311,-1.08552277644999,2.19671778259397
27.167,1.94704379225558,-1.47822689105161,2.08976306253425
27.169,0.608735398223593,-1.87093100565252,1.93101846156956
27.171,-0.428792741811834,-2.21227145898572,1.62475210073858
27.173,-1.16555476920797,-2.46615486745781,1.22013789999631
27.175,-2.80158340881331,-2.72003827593035,0.929059756253279
27.177,-4.23687655601533,-2.97392168440244,0.937303944601142
27.179,-3.67142168469219,-3.19607856115219,0.945548132949006
27.181,-2.70525840261574,-3.36647109667064,1.25661656631064
27.183,-3.43843419360187,-3.53686363218879,1.58362311783026
27.185,-3.67093116742413,-3.70725616770695,1.81509041160962
27.187,-1.60273777034465,-3.86357561424647,1.98923415074465
27.189,-0.133914391949693,-3.99788330622901,2.0280492571426
27.191,-1.76451553709732,-4.13219099821155,1.75109755382066
27.193,-4.49452725680921,-4.26649869019434,1.47414585049822
27.195,-5.0239159699491,-4.37949575983476,0.977580018939394
27.197,-4.15271085468046,-4.46052689596213,0.475383055887123
27.199,-4.28096569358699,-4.54155803208965,0.268463039383079
27.201,-5.10869325249384,-4.62258916821702,0.220538301791797
27.203,-5.13588816156062,-4.66198487769824,0.324730335618509
27.205,-4.66257268485647,-4.64146619273672,0.744857202392393
27.207,-4.8887829797037,-4.62094750777516,1.16498406916702
27.209,-5.3145294156426,-4.60042882281364,0.908208094221084
27.211,-4.93981487764249,-4.53921489397507,0.651432119275144
27.213,-4.56466985420447,-4.4218027712105,-0.244912572720181
27.215,-5.08912648934885,-4.30439064844615,-1.44919775811191
27.217,-6.11319721228587,-4.18697852568179,-2.42602644069005
27.219,-6.73688693691603,-4.06680204748686,-2.98043590375379
27.221,-6.36020526131625,-3.94296119116356,-3.49846831111811
27.223,-5.2831756154123,-3.81912033484025,-2.59779554618948
27.225,-4.10582609781979,-3.69527947851672,-1.69712278125924
27.227,-2.72817420907609,-3.61683724921555,-0.558818108733347
27.229,-1.25024057701774,-3.59617509066908,0.681328809905401
27.231,-1.17206725987302,-3.57551293212258,1.69753259034735
27.233,-2.0936673837688,-3.55485077357611,2.34049780711963
27.235,-2.0150297127336,-3.59174058370125,2.9509556729118
27.237,-1.4361812030054,-3.69897168887019,2.94377387003469
27.239,-1.55715952913638,-3.80620279403932,2.93659206715757
27.241,-1.67797340291025,-3.91343389920826,2.60737632479713
27.243,-1.29863460969706,-4.03638538231256,2.15600977780374
27.245,-2.61919614845533,-4.17779122212393,1.71269478689013
27.247,-4.83966524779752,-4.31919706193505,1.28145713009832
27.249,-4.26000488442917,-4.46060290174617,0.865254667416267
27.251,-1.58024516659668,-4.55395529887176,0.63448626542826
27.253,-0.900468067708069,-4.59311977126677,0.403717863440664
27.255,-2.12069145046788,-4.63228424366177,0.00671034246685759
27.257,-2.44089194817388,-4.67144871605685,-0.445710218170216
27.259,-1.96109040806974,-4.63056004382865,-0.979676869399818
27.261,-2.58133509932089,-4.50294713159193,-1.62397058437328
27.263,-3.30162998858508,-4.37533421935499,-2.20990531428512
27.265,-3.32198203603079,-4.24772130711827,-2.27060917864025
27.267,-3.64242560290322,-4.0652060345031,-2.33131304299538
27.269,-3.66297056406464,-3.82554748884083,-1.79247848021539
27.271,-2.78362671573134,-3.58588894317814,-1.07958437407007
27.273,-2.60443733871406,-3.34623039751587,-0.426372827464386
27.275,-3.7254303630335,-3.10957439533412,0.153893368594147
27.277,-3.84658936936078,-2.87592093663247,0.640810045168372
27.279,-2.86793140371054,-2.64226747793124,0.474280085337572
27.281,-3.18951154893101,-2.40861401923,0.307750125506772
27.283,-3.61132983855896,-2.22132036483712,-0.15292065111934
27.285,-2.03337245017482,-2.07856848321147,-0.687126631944562
27.287,-0.055681891009463,-1.93581660158583,-1.17427016317603
27.289,0.221691836707191,-1.79306471995993,-1.60939730275165
27.291,-0.501258403814979,-1.70092368222402,-2.01629206434049
27.293,-1.72454265544257,-1.65550034654048,-2.26320335067491
27.295,-3.448178439395,-1.61007701085685,-2.51011463700977
27.297,-4.27216175779394,-1.5646536751733,-2.64504988799403
27.299,-3.59650065832564,-1.5509736099093,-2.75623264663119
27.301,-2.92123506590863,-1.56544323728154,-2.83666258969606
27.303,-2.94639252659609,-1.57991286465379,-2.88633971718839
27.305,-2.87197752145462,-1.59438249202602,-2.94197619794649
27.307,-2.39800197993205,-1.6295175248433,-3.02570677267242
27.309,-2.42449595662779,-1.68225642155821,-3.10943734739849
27.311,-2.85147405703223,-1.73499531827302,-3.14573279619139
27.313,-4.07895832178071,-1.78773421498784,-3.17365734040778
27.315,-5.50695533397639,-1.86511539045459,-2.95427664952938
27.317,-5.735459266986,-1.96265843035465,-2.5111436030889
27.319,-4.46448087270919,-2.06020147025471,-1.97222361815382
27.321,-3.19405815915872,-2.15774451015494,-1.05015587923781
27.323,-2.72421823930839,-2.27455555299805,-0.128088140323442
27.325,-2.15496206861196,-2.40650574101066,0.691917491560906
27.327,-1.58630564104179,-2.53845592902351,1.49734282244231
27.329,-1.61827235639629,-2.67040611703613,2.19474968512733
27.331,-2.05087318052896,-2.78271175737535,2.80377780110706
27.333,-1.7841051165428,-2.88019782666283,3.41902624757386
27.335,-0.417975616461114,-2.97768389595047,4.05570027683076
27.337,0.447477584669359,-3.07516996523795,4.69237430608653
27.339,-0.287775381180221,-3.09274926253014,4.83264667399254
27.341,-1.42372904643309,-3.05246503527387,4.91776330174883
27.343,-0.960365494229315,-3.01218080801767,4.39357565315806
27.345,1.00230139248378,-2.97189658076147,3.41903266987913
27.347,1.76421830337718,-2.81693221380733,2.38970216110026
27.349,0.725364219943625,-2.58227486841892,1.19600907582813
27.351,-0.114241953325802,-2.34761752303051,0.00231599055600895
27.353,-0.254603949399908,-2.11296017764168,-0.422244910092756
27.355,-0.895751189113193,-1.79429050746271,-0.784443741715034
27.357,-1.53768689922465,-1.41961262075688,-0.800389355131344
27.359,-1.68041405161881,-1.04493473405039,-0.585499489742269
27.361,-2.02395367312508,-0.670256847344554,-0.39050409420294
27.363,-2.0683082229861,-0.30040472338868,-0.247957755539574
27.365,-1.01347532522461,0.0663620768417937,-0.105411416876207
27.367,-0.159484389667918,0.433128877072918,-0.0593348954666148
27.369,-0.20635541208371,0.799895677303392,-0.0183357328601096
27.371,-0.954094396089669,1.06854417675601,-0.0182143322005124
27.373,-1.90270250830226,1.27705565315159,-0.0426195887091267
27.375,-2.95218675950518,1.4855671295468,-0.104748511220204
27.377,-3.10254016788961,1.69407860594201,-0.254899321071429
27.379,-1.45375701815823,1.7665416706009,-0.405050130922921
27.381,1.29414424974846,1.75910328709708,-0.580403288870083
27.383,3.44113019576261,1.75166490359325,-0.756402660871009
27.385,4.18718137142114,1.74422652008942,-0.980454310080955
27.387,4.23230147476476,1.64104106513283,-1.2303802624029
27.389,3.37648072806917,1.48399788248431,-1.52685917289289
27.391,1.11970503254221,1.32695469983578,-1.92002499650101
27.393,-0.738004359032521,1.16991151718698,-2.31319082010983
27.395,-1.09663662026932,1.00876311872659,-2.43229058902852
27.397,-1.6562233961265,0.845404219444447,-2.55139035794673
27.399,-3.11678081971271,0.682045320162016,-2.31053762846589
27.401,-3.57828509902843,0.518686420879875,-1.89637443679236
27.403,-2.04072592480304,0.438146208683603,-1.51007887008693
27.405,-0.604140041684891,0.400270168622699,-1.1755374640361
27.407,-0.668553265378475,0.362394128561862,-0.855253252388713
27.409,-1.93396522511872,0.324518088501026,-1.09099962247368
27.411,-3.50036615016408,0.401653094019102,-1.32674599255907
27.413,-4.86775213045749,0.535435330941851,-1.7136960994276
27.415,-5.13611291111501,0.669217567864599,-2.16544780777517
27.417,-4.10544867912033,0.802999804787585,-2.53622793954968
27.419,-3.07578227237387,1.01441795685117,-2.77205544370041
27.421,-3.54713934485434,1.26237065721611,-2.99206430393104
27.423,-4.41950564330276,1.51032335758105,-2.91151892967928
27.425,-3.79285447545967,1.75827605794643,-2.83097355542739
27.427,-1.96719248917801,2.00604505693718,-2.67549231270023
27.429,0.3574677917226,2.25373152342648,-2.49158711986139
27.431,2.18110949122084,2.50141798991622,-2.36892065150409
27.433,1.70370374940501,2.74910445640553,-2.33811226987017
27.435,-0.974749080383203,2.93283634051714,-2.30299787737183
27.437,-2.35419654526586,3.08915911789535,-2.21477601754325
27.439,-1.23462107153526,3.24548189527328,-2.12655415771483
27.441,0.0839417222093274,3.40180467265121,-1.85498608704703
27.443,0.801479317834704,3.48555210641877,-1.52230261276509
27.445,2.21801145072755,3.5396560899789,-1.21124412145298
27.447,3.53352601952286,3.59376007353903,-0.92944296004064
27.449,3.34800197223993,3.64786405709926,-0.671839967602003
27.451,2.66145508093661,3.67147884820129,-0.632020495932166
27.453,3.0739104730467,3.68323673112537,-0.59220102426233
27.455,3.98535990368642,3.69499461404945,-0.68003250223404
27.457,3.79578006404205,3.70675249697356,-0.804923933327814
27.459,2.80517683009124,3.73548416105,-1.05316344877681
27.461,2.31357152703989,3.77049379897734,-1.45216173399296
27.463,2.02096125342339,3.80550343690474,-1.8830480732989
27.465,0.727329559984057,3.84051307483208,-2.53715079122987
27.467,-0.467304723890125,3.90172444003651,-3.19125350916084
27.469,0.537092670683521,3.97214181752765,-2.52870620925701
27.471,3.34051804309452,4.04255919501867,-1.53699640489375
27.473,5.84294192805915,4.11297657250968,1.63015680453577
27.475,7.84436402571741,4.17999214562783,7.20174746167957
27.477,12.8448406655087,4.24587378395487,12.9548311891613
27.479,22.6444024051099,4.3117554222819,19.7363756486308
27.481,32.1429746812,4.37763706060906,26.5179201081124
27.483,35.0404647835879,4.4095890658784,26.4525051968823
27.485,31.2368747697034,4.43082645018226,24.9347049645889
27.487,24.1322602629944,4.45206383448613,18.9326330986627
27.489,14.2266327929744,4.47330121879003,8.4462895990691
27.491,2.0200040442037,4.45743993592221,-1.65611576812519
27.493,-8.58756226518445,4.43049723299009,-9.66543905878556
27.495,-14.4960144734897,4.40355453005792,-17.6747623494602
27.497,-15.6053465473703,4.3766118271258,-18.242547978903
27.499,-13.0155706176436,4.31896703145186,-17.0647877371555
27.501,-8.82671392948234,4.25266267115827,-14.384762929314
27.503,-5.43880816306037,4.1863583108648,-9.97632620133771
27.505,-3.15185281381885,4.12005395057133,-5.91242869647785
27.507,-1.56583655697373,3.99937786519651,-4.37515216115776
27.509,-0.88075708607722,3.86424853644586,-2.83787562584041
27.511,-0.696602803980105,3.72911920769521,-2.50486461211824
27.513,0.686657856740384,3.59398987894432,-2.52147907241215
27.515,2.66902149960465,3.35226411144297,-2.27986924696616
27.517,2.55045281438477,3.08388923425372,-1.6959621125136
27.519,0.630962396513243,2.81551435706446,-1.11133327827723
27.521,0.210606745527959,2.54713947987473,-0.518935558131488
27.523,2.08940433894508,2.15554338770181,0.0734621620131977
27.525,3.36731731997469,1.73504355374259,0.3636907886884
27.527,2.34432626531901,1.31454371978263,0.547751896035304
27.529,1.12046985726921,0.894043885823411,0.738350174788122
27.531,1.7957868981114,0.430439541806734,0.938961083163253
27.533,3.17026595409262,-0.0426267678332918,1.14009005860998
27.535,3.34388502766513,-0.515693077472477,1.35106230841038
27.537,2.01664665207305,-0.988759387111662,1.56203455821078
27.539,0.68858094204163,-1.36149778728849,1.73266423990076
27.541,0.259708971057927,-1.71368709757458,1.8864129888348
27.543,0.430033614938772,-2.06587640786066,2.03044416007106
27.545,0.699554809881132,-2.41806571814737,2.15719963762249
27.547,0.0682649738308065,-2.58943512274094,2.27778579124062
27.549,-1.26382505405896,-2.72636264053565,1.99325300657147
27.551,-1.9966875401629,-2.86329015833036,1.70872022190232
27.553,-1.83030990111839,-3.00021767612531,1.19843839074657
27.555,-2.26470691178799,-3.02823953181077,0.576966730724995
27.557,-3.59987492889615,-3.03704274124143,0.12170859031577
27.559,-4.13577968447239,-3.0458459506721,0.0116631444881596
27.561,-2.8723974858307,-3.05464916010276,-0.0983823013392549
27.563,-1.30974268238995,-3.10180110180261,0.446640160104214
27.565,-1.14783257046644,-3.15519586038359,1.00503135435082
27.567,-1.68664772032322,-3.20859061896447,1.46293289206151
27.569,-2.12616707239146,-3.26198537754536,1.8630726586929
27.571,-1.76637098951199,-3.38031081662041,2.08183787412576
27.573,-0.60725041275333,-3.50833854128618,1.85654815386285
27.575,0.951197715920633,-3.63636626595194,1.63125843359994
27.577,1.30895824608792,-3.76439399061793,1.26376970153791
27.579,0.366039017909694,-3.77815672536133,0.888004836514487
27.581,-0.477529138162158,-3.77633787057,0.780359579691877
27.583,-1.12173512691497,-3.77451901577867,0.851460728338591
27.585,-1.76657232960023,-3.77270016098734,0.972730955713556
27.587,-1.01200961201894,-3.46651964722456,1.24057358957046
27.589,1.04196137230152,-3.12272140033069,1.50841622342736
27.591,1.99531397469677,-2.77892315343621,1.31356577684053
27.593,1.04804606137159,-2.43512490654234,1.07295447614425
27.595,-0.199807779550045,-1.90820916989429,0.521534699335565
27.597,-1.14822811885733,-1.36094704549525,-0.269180098907684
27.599,-2.29721221230525,-0.813684921097185,-1.03481472128954
27.601,-3.04674043091165,-0.266422796699116,-1.71152872016818
27.603,-2.89679457192572,-0.011994878833774,-2.38824271904802
27.605,-2.44737311799147,0.213471414208512,-2.44935178009403
27.607,-2.29847445236669,0.438937707250798,-2.42251727859485
27.609,-2.05008160004806,0.664404000293485,-2.12109171616607
27.611,-0.702168331533093,0.221035675420899,-1.57616087329014
27.613,0.545258111756781,-0.280492181444734,-1.05588278953394
27.615,0.292187535347299,-0.782020038310367,-0.644210104063117
27.617,-0.261350483213331,-1.28354789517689,-0.232537418591558
27.619,0.784684413302238,-2.12345039721872,0.138726824050788
27.621,1.83027927368872,-2.98882195857455,0.502294220440026
27.623,0.275405985622633,-3.85419351993193,1.04609521028109
27.625,-1.97989479998044,-4.71956508128777,1.77377087626788
27.627,-2.33557165353757,-4.8371605339793,2.46441715402504
27.629,-1.5916249291043,-4.9070255967566,2.94523023181184
27.631,-1.34806709126401,-4.97689065953377,3.42604330959778
27.633,-1.30488151614735,-5.04675572231095,3.15983448046815
27.635,-1.56205758759601,-3.36784446194602,2.71267003413477
27.637,-2.1195830681023,-1.59689234246838,2.15918495639279
27.639,-1.87742884027724,0.174059777009256,1.4808887026479
27.641,0.464437359498004,1.94501189648689,0.877426135675816
27.643,4.20601737064818,5.23440814837619,0.849857592992969
27.645,7.84730091860819,8.5870729057769,0.822289050310171
27.647,10.7882915544897,11.9397376631776,1.10995985885482
27.649,14.1290188615777,15.2924024205843,1.49179307101463
27.651,18.5695064106097,18.3811272587465,1.79802412671875
27.653,22.5097427668059,21.4616890066228,2.0019699119257
27.655,25.4497333696569,24.5422507545046,2.17283125775697
27.657,28.9895157910008,27.6228125023809,1.9632215507665
27.659,32.7290971720268,28.1891666363559,1.75361184377602
27.661,34.4684572740104,28.7042104108618,1.31246231596007
27.663,33.8076034096582,29.2192541853668,0.787832444582891
27.665,32.3465734937111,29.7342979598717,0.36605064777815
27.667,29.5853734796851,26.7888921744913,0.105133788127334
27.669,24.6240032988688,23.8085323531528,-0.131459602857764
27.671,19.462507213684,20.8281725318143,0.148145063406607
27.673,17.6009524535699,17.8478127104758,0.427749729670978
27.675,17.0393224002692,12.4859132635404,0.436414011579334
27.677,12.5775516819421,7.12401381661442,0.328960985906126
27.679,2.81563298460453,1.76211436968846,-0.0834012521589258
27.681,-8.34636006113324,-3.49524219792795,-1.04975346767199
27.683,-17.408359858366,-8.25975376303268,-2.01163257002739
27.685,-23.5703399416002,-13.0242653281374,-2.53067346992783
27.687,-26.8322859866521,-17.7887768932506,-3.0497143698292
27.689,-27.49418818326,-21.5521126310019,-2.72537398865208
27.691,-26.156041237292,-23.4561218322346,-1.97617236061984
27.693,-24.5178565802582,-25.3601310334707,-1.11649825195014
27.695,-24.3796471126686,-27.2641402347035,-0.0220701219305356
27.697,-24.9413860071424,-27.5643706351016,1.07235800808907
27.699,-23.6030189181809,-26.4135630728375,1.69620553112131
27.701,-20.4645326504106,-25.2627555105755,2.30798688474208
27.703,-17.825947531805,-24.1119479483135,2.59103962766315
27.705,-15.687248750909,-21.9809454136831,2.68102953572851
27.707,-13.5484138259901,-19.4298593194628,2.65166232329262
27.709,-13.1094538073994,-16.878773225247,2.32285531732059
27.711,-13.8703461409675,-14.3276871310312,1.99404831134856
27.713,-12.5310255157722,-12.275398926026,1.53253814751937
27.715,-9.69148610285767,-10.2943675623421,1.06255756935957
27.717,-8.25175714415961,-8.31333619865827,0.627163060507881
27.719,-8.11182208314033,-6.40361969957302,0.215310329923922
27.721,-7.27163535325213,-5.84888562793406,-0.233595178914034
27.723,-6.43119257306611,-5.29415155629509,-0.793659022516438
27.725,-6.89049850604226,-4.73941748465514,-1.35372286611984
27.727,-7.74952433907156,-4.39390499477159,-1.99545534888416
27.729,-8.10824125621417,-4.76904461982129,-2.64576078272055
27.731,-8.4666418053059,-5.14418424487166,-2.97154396385282
27.733,-9.12471548758379,-5.51932386992137,-3.04234537500166
27.735,-10.3824518136349,-5.86675801786534,-2.9380942491926
27.737,-11.7398281004058,-6.17263395015061,-2.19469781402213
27.739,-11.2968003200985,-6.47850988243642,-1.45130137885033
27.741,-8.55334582981963,-6.78438581472168,-0.761848307487302
27.743,-6.80949999770136,-6.74694580648161,-0.0804557387620705
27.745,-7.56527075692293,-6.4557505378526,0.166253194516261
27.747,-8.72061114409185,-6.1645552692241,0.0196769338192522
27.749,-9.27549102134115,-5.8733600005956,-0.209651368206633
27.751,-9.72990318470469,-5.30080248096888,-0.815961191841923
27.753,-9.58382522139938,-4.63445754434365,-1.42227101547614
27.755,-7.73722561833918,-3.96811260771843,-1.8314376076138
27.757,-5.69011259597689,-3.30176767109202,-2.20164775280993
27.759,-5.64250512119842,-2.78140652603769,-2.42714198001589
27.761,-6.69437492813748,-2.27288190462376,-2.50201351706919
27.763,-5.84566178235518,-1.76435728320893,-2.57690478534075
27.765,-3.89636351428413,-1.29895084116696,-2.65191239976048
27.767,-4.14651618776995,-1.22160801347332,-2.72692001418021
27.769,-5.19608424043584,-1.14426518577967,-2.75880183470078
27.771,-3.44499863660932,-1.06692235808589,-2.7799022067465
27.773,-0.893275893112099,-1.06387694406165,-2.71842462072682
27.775,-1.84096772995118,-1.25670652971263,-2.55803497504673
27.777,-4.58803442594196,-1.44953611536395,-2.39589882576277
27.779,-5.13440128263263,-1.64236570101492,-2.21963187459542
27.781,-4.78007459844957,-1.80362963858062,-2.04336492342807
27.783,-5.62507300871034,-1.92631333959801,-1.81521024367977
27.785,-5.56935119615518,-2.04899704061519,-1.57111619632857
27.787,-2.61286551040843,-2.17168074163236,-1.26042877527459
27.789,-0.25565637238708,-2.13610231206885,-0.857779076249492
27.791,-1.19775214817292,-2.00556660415794,-0.45927958131228
27.793,-3.13910506684714,-1.87503089624702,-0.111965936782909
27.795,-2.97965531412191,-1.74449518833587,0.235347707747079
27.797,-2.11941191090563,-1.4723916885007,0.644809175837086
27.799,-2.05838557936197,-1.16489624068376,1.0772568252439
27.801,-1.7965490752109,-0.857400792866816,1.60191941434829
27.803,0.366135340274842,-0.549905345049327,2.27388638764618
27.805,3.52966553974505,-0.253291841268709,2.9289966192478
27.807,5.39401783485411,0.0430426383058602,3.17954505015161
27.809,5.3591942734965,0.339377117880956,3.43009348105586
27.811,5.1252317895032,0.617352401872393,3.05186955593998
27.813,5.19214879036764,0.791292244227313,2.39770956091711
27.815,4.55994057386485,0.965232086582542,1.69254893175512
27.817,2.42860526274123,1.13917192893746,0.892672839194945
27.819,0.698181946652617,1.28004318324225,0.0962781734449591
27.821,1.06870642541855,1.35223352390468,-0.00731255705243841
27.823,2.84017763363026,1.42442386456699,-0.110903287549652
27.825,3.71256984236651,1.49661420522929,0.00223389989475452
27.827,2.88587995670584,1.55784771840768,0.227018802641811
27.829,1.76013819163622,1.60812440410194,0.360422580089298
27.831,1.43536991914832,1.6584010897962,0.295108672363025
27.833,1.71158040391926,1.70867777549046,0.229794764636752
27.835,1.68876395349292,1.7826662983577,0.0180846760117258
27.837,0.866920698036383,1.86807163171544,-0.198153129547743
27.839,0.346074896067877,1.95347696507317,-0.318490315612112
27.841,1.02624746319183,2.03888229843105,-0.381287129979477
27.843,1.40742239730204,2.17065838681121,-0.399285879850378
27.845,0.189586447170403,2.31061754960708,-0.302089606731797
27.847,-0.32721901166243,2.4505767124032,-0.204893333613042
27.849,0.957028775111972,2.59212081477217,-0.0762916091457171
27.851,1.6422988402154,2.79547756049459,0.0544933819928876
27.853,1.52859346669913,2.99883430621737,0.0544883897686315
27.855,2.01593902812117,3.20219105193979,-0.0364045569959043
27.857,2.30432799995608,3.41969923041362,-0.200436382848708
27.859,1.59375252524233,3.69381313989429,-0.589855366704892
27.861,1.88424713575255,3.96792704937448,-0.979274350560384
27.863,3.27581703061277,4.24204095885467,-1.19577717413175
27.865,3.76843502063669,4.53744980925822,-1.39306709100492
27.867,3.96211324198728,4.86835022786821,-1.31464982476625
27.869,5.15687416041716,5.1992506464776,-1.01517004233873
27.871,6.65270936841791,5.530151065087,-0.73220934492286
27.873,6.94959789268452,5.86710586038584,-0.511391872074504
27.875,5.94753976073464,6.20901423661133,-0.29057439922654
27.877,4.74655294601109,6.55092261283681,-0.554638183566741
27.879,4.54665658000366,6.8928309890629,-0.89437707740994
27.881,5.24784958680606,7.20379652669218,-1.34867610701059
27.883,5.95011830995929,7.50302512554356,-1.908722954234
27.885,6.85346550207295,7.80225372439548,-2.42643288898927
27.887,8.057892011629,8.10148232324686,-2.74455452210655
27.889,8.06337389223157,8.33683493152927,-3.06267615522383
27.891,7.06991275531724,8.5650902075261,-3.06292927786602
27.893,7.37754187185955,8.79334548352335,-2.99807680197752
27.895,8.18624682371105,9.01605994752775,-2.85624412648995
27.897,7.69599754596755,9.17043773029289,-2.63266958957279
27.899,7.20681088754071,9.3248155130583,-2.43256707378286
27.901,8.01870330693974,9.47919329582344,-2.37664983063222
27.903,8.03163899051506,9.61146258268338,-2.32073258748157
27.905,7.24561377616754,9.67740638182703,-2.27765473378282
27.907,8.66066888572927,9.74335018097057,-2.23788766604345
27.909,11.5767886889521,9.80929398011411,-2.11177048924517
27.911,12.3939129103361,9.81472896017856,-1.88011429026379
27.913,11.7120449679728,9.73829906737049,-1.65822898036956
27.915,11.3312061964465,9.66186917456243,-1.5196288679293
27.917,10.0513717590887,9.58543928175422,-1.3810287554888
27.919,7.67253168439301,9.38421235263304,-1.43374935056929
27.921,6.69471680686257,9.09978739930273,-1.54688701118145
27.923,7.21792094669079,8.81536244597243,-1.68618865178632
27.925,6.74209785883395,8.53093749264162,-1.86237204732117
27.927,5.56724363279097,8.08029771765327,-2.05688673403617
27.929,4.89336770170865,7.58140202670004,-2.49494571785952
27.931,4.72046079986855,7.08250633574593,-2.93300470168365
27.933,3.94849649020824,6.5836106447927,-3.67408634745357
27.935,2.07745710646422,5.97246792104411,-4.53010762361723
27.937,0.307350540088615,5.35541745872627,-4.70698625651154
27.939,0.538194983406591,4.73836699640952,-3.77579005039193
27.941,3.06998383623234,4.12601867506493,-2.66633303083893
27.943,5.80267350120445,3.54658534052471,3.35802927306139
27.945,9.53626425934138,2.96715200598552,9.38239157695102
27.947,17.9708002729668,2.38771867144633,16.3138425597578
27.949,29.1062383612324,1.85165766506969,23.6528261374518
27.951,34.1424312184896,1.41679875774098,27.9756176389259
27.953,28.9793028965214,0.981939850412262,26.572015488505
27.955,19.3169266292176,0.547080943083546,25.1684133380842
27.957,10.7553737721042,0.172439325810107,14.521971413873
27.959,2.29461462272789,-0.135646339295835,3.87552948968075
27.961,-7.46538696920028,-0.443732004401777,-5.04146593120019
27.963,-14.9245911987007,-0.751817669508266,-13.0272209272452
27.965,-17.282970803288,-1.04661263618411,-18.2364955539853
27.967,-16.3405690425149,-1.33425107293601,-16.9673159857521
27.969,-14.8974447605786,-1.62188950968842,-15.6981364175166
27.971,-12.4536067674405,-1.90952794644033,-11.5714652153761
27.973,-7.90905503292729,-2.24096580348214,-7.29439971672018
27.975,-3.76384476919672,-2.58169444664669,-4.84144261236246
27.977,-2.91803759627426,-2.92242308981063,-3.60455777086129
27.979,-4.77164202610991,-3.26315173297458,-2.72076564124727
27.981,-6.22462871567986,-3.61009005818282,-2.8962516472875
27.983,-6.07699760060268,-3.95702838339045,-3.07173765332741
27.985,-5.12877941480362,-4.30396670859808,-2.48001636276769
27.987,-4.58001126968696,-4.62947359509659,-1.8030498170304
27.989,-4.63071528496018,-4.85394655625039,-1.07677282689251
27.991,-5.08090773735239,-5.0784195174038,-0.310150927702176
27.993,-5.53060210557734,-5.30289247855721,0.372682374866203
27.995,-6.17982127056571,-5.45646923482358,0.720361290950357
27.997,-7.62859445653468,-5.478381610585,1.06804020703389
27.999,-8.67692365387617,-5.50029398634641,1.40692758364115
28.001,-7.62480344848718,-5.52220636210786,1.7442635121061
28.003,-4.87226068769749,-5.46834101529937,2.02366077772893
28.005,-3.21935905031909,-5.34591487188001,2.24511938051084
28.007,-2.86612274375538,-5.22348872846042,2.43939276229789
28.009,-2.01254565151205,-5.10106258504106,2.47961655844658
28.011,-0.25864320585212,-4.98328813576549,2.51984035459527
28.013,0.795538464923895,-4.8675072696942,2.56311044349251
28.015,0.84997289949298,-4.75172640362311,2.60714210557679
28.017,0.20464263054299,-4.63594553755202,2.51736737999376
28.019,-1.74048369530941,-4.61833180247392,2.26405151392911
28.021,-3.68540858370851,-4.61474194325227,1.98370973659481
28.023,-3.93012857244939,-4.61115208403062,1.46013475784259
28.025,-3.67468457751706,-4.6114681583281,0.93655977909037
28.027,-4.81912831441931,-4.68599696949194,0.790235096496393
28.029,-6.36346735680711,-4.76052578065565,0.76966051262039
28.031,-6.60769869734457,-4.83505459181935,0.992042654737327
28.033,-5.55184536030993,-4.89721414720922,1.5788598858431
28.035,-4.59595181476865,-4.9167684882665,2.15385891758066
28.037,-4.44005192144247,-4.93632282932378,2.50431216135002
28.039,-4.28415671624689,-4.9558771703811,2.85476540512001
28.041,-3.9282864449364,-4.91295268386872,2.7558844942745
28.043,-4.87248733867666,-4.77630995600089,2.46443180288024
28.045,-6.6167751462649,-4.63966722813282,2.1435262393352
28.047,-6.96113970239582,-4.50302450026499,1.76792248465474
28.049,-5.50559832475994,-4.28950870288736,1.39231872997428
28.051,-4.65021106355426,-4.01917368021984,1.47712623953667
28.053,-5.09501202634426,-3.74883865755185,1.56193374909921
28.055,-4.83999410947868,-3.47850363488433,1.71973033532681
28.057,-3.38517307639925,-3.19552665218609,1.91682873206604
28.059,-2.43059822935933,-2.90833568281041,1.94858454933792
28.061,-2.67630357094747,-2.62114471343523,1.59454101452367
28.063,-3.1222971131607,-2.33395374406005,1.24049747970942
28.065,-3.36859596354319,-2.12567315352413,0.386855955359201
28.067,-3.31522173787227,-1.9237907018133,-0.493080200018519
28.069,-2.86219597285359,-1.72190825010247,-1.28354969044322
28.071,-2.80955384965621,-1.52987414265836,-2.01437473756693
28.073,-4.35733655483548,-1.42647513361671,-2.54366477774019
28.075,-6.10554549372423,-1.32307612457506,-2.46834979707024
28.077,-6.25417585076559,-1.21967711553323,-2.39303481640017
28.079,-5.40325930529126,-1.13001894083539,-1.75177176146901
28.081,-4.95283960764046,-1.07658660213513,-1.0476255871781
28.083,-4.50293289629862,-1.02315426343486,-0.432247672929185
28.085,-3.55355362887631,-0.969721924734506,0.110501664922932
28.087,-2.40472830592143,-0.927109278483248,0.624409619184752
28.089,-2.15649546166699,-0.897720700780722,1.02295203909026
28.091,-2.50887208499037,-0.868332123078144,1.42149445899649
28.093,-1.56185055848064,-0.838943545375618,2.07327186077321
28.095,1.38455862535976,-0.847145613147027,2.76973778876304
28.097,4.03029940686235,-0.877902068202873,3.29652937635173
28.099,4.67532510058064,-0.908658523258663,3.65364662353741
28.101,4.21962892216162,-0.939414978314454,3.8632181941815
28.103,3.86320890133704,-1.05493740528241,3.23669759774203
28.105,3.60604500204221,-1.19165132522852,2.61017700130367
28.107,3.54811896770168,-1.32836524517463,1.90328526875164
28.109,3.18940364837286,-1.46507916512099,1.17630075217017
28.111,2.12987369041776,-1.6759214415386,0.802361940226253
28.113,1.76953148509028,-1.88866444504502,0.859923433944074
28.115,3.40837818453419,-2.10140744855144,0.947656268587864
28.117,5.34636945864508,-2.30698201328137,1.3069311715719
28.119,5.28345212463028,-2.47193542494198,1.6662060745553
28.121,2.51959772464254,-2.6368888366026,1.83177624581635
28.123,-0.545174578026938,-2.8018422482635,1.93277817317027
28.125,-1.31084224258105,-2.90749449935845,1.93188135871937
28.127,-0.677435801699365,-2.88998280158442,1.77813643156104
28.129,-1.34501291393853,-2.87247110381036,1.60975992822707
28.131,-3.31358969101091,-2.85495940603633,1.16338347756072
28.133,-4.0831437426088,-2.73028960240995,0.717007026894374
28.135,-3.45368741287542,-2.49846169293044,0.28651891501125
28.137,-2.92525861830686,-2.26663378345134,-0.137159908820806
28.139,-2.69787506415365,-2.03480587397223,-0.378522828461706
28.141,-1.97153881574978,-1.73256999420017,-0.281299068889533
28.143,-1.04626833623941,-1.39643398058243,-0.184075309317298
28.145,-0.322083221496446,-1.06029796696529,-0.11791312841301
28.147,0.00100038347670761,-0.724161953348147,-0.0517509475087216
28.149,0.022971316179794,-0.450306079964948,-0.426203818712774
28.151,-0.0561796496301572,-0.187440819564584,-1.03791094874207
28.153,0.163541727351533,0.0754244408357805,-1.61303641780436
28.155,0.582122479876327,0.333510512862584,-2.10280467794425
28.157,0.599542437180908,0.405208238294722,-2.59257293808326
28.159,0.215791014771489,0.47690596372686,-2.25440261147901
28.161,0.330871796810327,0.548603689159125,-1.87265656978241
28.163,0.544768970765185,0.586294537252359,-1.30646793663791
28.165,-0.342545038766301,0.487957875991184,-0.617317575861401
28.167,-1.43106531476572,0.389621214729835,0.00569962587348433
28.169,-0.920772754680468,0.29128455346866,0.430317350478119
28.171,0.0883079490433455,0.179879922476787,0.854935075082754
28.173,-0.50386269533801,0.046695341933935,1.03869020475288
28.175,-0.797262680389239,-0.0864892386091533,1.19568282387506
28.177,1.10813046758997,-0.219673819152005,1.20047294201687
28.179,2.61227102594516,-0.291952040274326,1.08073374117537
28.181,1.71512289946159,-0.314397785506608,0.918330584206243
28.183,0.316709977722272,-0.33684353073885,0.585271602729164
28.185,0.117053575506195,-0.359289275971092,0.252212621252085
28.187,0.616141916933713,-0.262768077982727,-0.14253725275105
28.189,0.313948448282614,-0.121121487738525,-0.548173754846299
28.191,-1.68954374578714,0.0205251025056761,-1.02639534743342
28.193,-3.39430684489389,0.162171692750129,-1.57720203051314
28.195,-2.60030949090534,0.390801301123747,-2.13874515526594
28.197,-0.407570193328358,0.629095689289312,-2.76112811617096
28.199,-0.416145121106206,0.867390077455301,-3.38351107707708
28.201,-2.12602739229055,1.10346816795681,-3.59388810878264
28.203,-2.737174539699,1.3122119206019,-3.70126365818856
28.205,-1.54957565023129,1.52095567324699,-3.44561736705908
28.207,-0.263255942397129,1.72969942589245,-2.74627771527574
28.209,0.521776640237928,1.91034795664123,-2.04258501239596
28.211,2.00554211014445,2.00671082170086,-1.29971484963705
28.213,4.1880426583397,2.10307368676067,-0.556844686876823
28.215,5.36925502425307,2.19943655182031,-0.393164061107747
28.217,5.44918084967558,2.25713534892479,-0.422546614336655
28.219,5.72784362593422,2.26252393644254,-0.644399947299672
28.221,4.40522002707454,2.26791252396028,-1.15495944986458
28.223,0.0812933150217883,2.27330111147802,-1.65038424005796
28.225,-4.04388257413847,2.2820293096656,-1.85824949518159
28.227,-4.07024254215156,2.29298391496636,-2.06611475030484
28.229,-2.09781256603957,2.30393852026712,-2.05438578896862
28.231,-1.52663798288982,2.3148931255679,-1.94854502057839
28.233,-1.6567010935187,2.39218365976389,-1.91310619737701
28.235,-1.0879730457174,2.48873301202631,-2.0084138438121
28.237,-0.720459614076717,2.58528236428872,-2.10372149024719
28.239,-0.854156951768771,2.6818317165513,-2.20471573752419
28.241,-0.78904549006785,2.85265996890013,-2.30570998480103
28.243,0.274896325217628,3.02739763704312,-2.119620799702
28.245,1.63766761581704,3.20213530518642,-1.77894822793767
28.247,2.59926795585857,3.3763631450721,-1.41578554010959
28.249,3.15970804933587,3.54702218715655,-1.00014591479748
28.251,3.41900057067153,3.71768122924131,-0.58450628948463
28.253,3.57716016052117,3.88834027132577,-0.502611849128835
28.255,4.03420494730938,4.0333372622924,-0.438282944823341
28.257,4.99015043908674,4.11845613398412,-0.51501076649193
28.259,5.34499273390582,4.2035750056757,-0.685776405476488
28.261,5.19874666251293,4.28869387736727,-0.84735370536928
28.263,4.6514274724981,4.32121808546735,-0.981365987986944
28.265,3.90305234901549,4.2956113495976,-1.11537827060437
28.267,3.35364193534826,4.27000461372784,-0.889311485998015
28.269,3.40321727561426,4.24439787785808,-0.623235916144653
28.271,3.35178302420186,4.15418854157039,-0.151441792805132
28.273,3.09935338032,4.02919318967322,0.488667510659234
28.275,3.54595818567546,3.90419783777604,1.0669724451007
28.277,3.89160171904077,3.77920248587864,1.39805990345058
28.279,3.03628405267362,3.56506809021588,1.72914736179988
28.281,1.98003766762264,3.33202541254241,1.53694912105461
28.283,2.32290455871559,3.09898273486852,1.25240634517469
28.285,2.66488129547229,2.86594005719504,0.961579294576548
28.287,2.10597242194707,2.49257222997656,0.664467969259645
28.289,1.74621333840448,2.11920440275716,0.432355818861046
28.291,2.18563214678804,1.74583657553843,0.568572326331998
28.293,2.22422980689878,1.35144330781037,0.70478883380295
28.295,1.26201675084203,0.857930106250887,0.815397574908621
28.297,0.0990250829294493,0.364416904692283,0.919604374422683
28.299,-0.96472041988416,-0.129096296866321,0.815175551543626
28.301,-1.72919621191651,-0.616141848002493,0.455747634625882
28.303,-1.89437693457713,-1.09117604835496,0.0873781910280361
28.305,-1.46024152769565,-1.56621024870658,-0.361464992686076
28.307,-1.62678697045333,-2.0412444490582,-0.810308176400189
28.309,-2.29399014172893,-2.4029957455282,-0.978200674633805
28.311,-2.56181545759547,-2.66225298610443,-1.05244294437308
28.313,-2.13023624201838,-2.92151022668065,-1.0086986554613
28.315,-1.69924083860977,-3.18076746725733,-0.787974528573346
28.317,-1.66881278211985,-3.23055905552531,-0.566013868526566
28.319,-2.23893233262993,-3.19057964994638,-0.320559078454694
28.321,-2.80956732849716,-3.15060024436737,-0.0751042883823856
28.323,-2.38067929838472,-3.11062083878843,0.0233044628921363
28.325,-1.45225246188469,-2.93224599009236,0.058693483253668
28.327,-1.62428763444671,-2.73410036380764,-0.0187552907331359
28.329,-2.99676256251107,-2.53595473752328,-0.305759968510458
28.331,-3.86962735444087,-2.342442625486,-0.59276464628778
28.333,-3.1428411108585,-2.23696728414338,-0.81655346183024
28.335,-2.5164055032193,-2.13149194280058,-1.04034227737298
28.337,-3.39031747960677,-2.02601660145796,-0.968974141581055
28.339,-4.26452960007301,-1.96131940664064,-0.738675339685247
28.341,-3.33898971892339,-2.03708027207689,-0.502791613565899
28.343,-2.21369745195208,-2.11284113751301,-0.253876397592954
28.345,-2.88865840825406,-2.18860200294912,-0.00496118162001033
28.347,-3.66382163713244,-2.25386687691181,-0.266992122928804
28.349,-3.13914067309908,-2.30338776366399,-0.555914967251835
28.351,-3.21461932186546,-2.35290865041617,-1.01929246758114
28.353,-3.89023232236266,-2.40242953716844,-1.59897307191617
28.355,-3.36592688158246,-2.27513895333317,-2.11924687492437
28.357,-2.24168677140957,-2.01716163036799,-2.46130027395474
28.359,-2.91752318214684,-1.75918430740234,-2.80335367298572
28.361,-4.29339385863175,-1.50120698443716,-2.77736014229056
28.363,-4.16923973081254,-1.0492608595559,-2.71047250829266
28.365,-3.24504595874669,-0.532658467369442,-2.55779240941745
28.367,-2.82080684574539,-0.0160560751820649,-2.33491847564146
28.369,-2.79649532920517,0.500546317004395,-2.14478376282417
28.371,-3.5720919816019,0.810357728095477,-2.08560593384037
28.373,-4.34755907897985,1.10340230288144,-2.02642810485646
28.375,-4.32285892057455,1.39644687766688,-2.00278214198159
28.377,-3.6979690965984,1.62282260258882,-1.98540650842004
28.379,-3.57288097106601,1.24917867872556,-1.90142507940285
28.381,-3.94756917243852,0.875534754862965,-1.75083785492984
28.383,-4.22199923178005,0.501890831000372,-1.61972607761963
28.385,-3.09612606545524,0.0211001193738634,-1.5989751675686
28.387,-0.969930605332573,-0.742168487263624,-1.5782242575176
28.389,-0.14342285908758,-1.50543709390111,-1.73317800000853
28.391,-2.01659919338531,-2.2687057005386,-1.93205790563533
28.393,-3.78939198749382,-2.71027187552269,-2.11927700888663
28.395,-3.46174593671836,-2.75864618959843,-2.29224402034482
28.397,-3.23366994133667,-2.80702050367418,-2.49535201580223
28.399,-4.10515471607477,-2.85539481775001,-2.96972886725399
28.401,-4.57615296150296,-1.78148508995798,-3.44410571870491
28.403,-4.64664040817542,-0.0342049370446473,-4.38049440758539
28.405,-4.5165959878787,1.71307521587179,-5.47088704227875
28.407,-2.08596369397614,3.46035536878512,-5.82440404874321
28.409,2.84528332288145,6.52090410027202,-5.07260761287211
28.411,8.0771351175091,9.90976997641125,-4.04418108635192
28.413,13.2096090304295,13.2986358525445,2.24021716248395
28.415,21.3427756206477,16.6875017286777,8.52461541131983
28.417,34.7766930443859,19.9458881724589,15.9006375082255
28.419,50.3113353303008,23.2009289897638,23.7444983971479
28.421,60.746615260733,26.4559698070686,28.4561306743834
28.423,62.1824957553801,29.3401691573454,27.3507669584247
28.425,57.9190493743952,30.1229335277644,26.2454032424641
28.427,51.7563560759557,30.9056978981819,15.7038184534277
28.429,42.3944177588581,31.6884622685995,5.16223366439134
28.431,28.7332391285596,31.3083091549028,-3.66733406509022
28.433,14.8729039856193,28.5128658818716,-11.5546288392872
28.435,6.21351570895518,25.7174226088404,-16.7728826603777
28.437,3.75511027297299,22.9219793358042,-15.4565879410966
28.439,4.49766234484213,18.7801648314308,-14.1402932218179
28.441,5.24114326256116,13.2919790957199,-10.1279207363895
28.443,3.7855393396833,7.80379335999924,-5.92812038484883
28.445,-1.76915882198128,2.31560762428835,-3.56480714754312
28.447,-10.7229212424773,-2.9752258775389,-2.53136388950739
28.449,-19.175669414032,-8.23123251457257,-1.8328859478809
28.451,-23.9273358168582,-13.4872391515969,-2.28817742945844
28.453,-26.0779188571263,-18.2131660675703,-2.74346891103598
28.455,-26.8274187844402,-20.8187740993119,-2.41471238264603
28.457,-26.1758178603491,-23.4243821310581,-1.96879925506425
28.459,-25.5231200369168,-26.0299901627997,-1.39458986839315
28.461,-26.3693311249767,-26.9110546692043,-0.699557791122789
28.463,-26.8144053924071,-26.3811290185086,-0.0449529547769236
28.465,-24.6582928718207,-25.8512033678138,0.397408866709392
28.467,-22.1010110825564,-25.321277717119,0.839770688195708
28.469,-20.942571791829,-23.2363135345486,1.2966774638407
28.471,-18.9829260865723,-20.9785672928857,1.75710755136165
28.473,-14.9220391468323,-18.7208210512229,2.10168462956012
28.475,-11.7599421304925,-16.5102276603287,2.3046635852522
28.477,-11.1966467266659,-14.4410928217571,2.48247954514191
28.479,-11.2321085378191,-12.3719579831855,2.42058486081242
28.481,-10.2662896454029,-10.3028231446103,2.35869017648282
28.483,-8.49917997598455,-8.95035874296168,2.41866796725295
28.485,-6.43077441607859,-8.07567463259366,2.52146581684208
28.487,-4.76107128946969,-7.20099052222563,2.58463927598302
28.489,-4.69007693800506,-6.32630641185605,2.58451663090102
28.491,-4.81775842157325,-6.33146487127719,2.57456018122675
28.493,-3.84408472027034,-6.38293083437308,2.24664404972403
28.495,-2.76906030691573,-6.43439679746907,1.91872791822073
28.497,-3.09269768334057,-6.50934658866753,1.78825774764063
28.499,-4.21497770931901,-6.63909197877211,1.75285415083821
28.501,-4.93587249334962,-6.76883736887693,1.88209296733818
28.503,-4.15535607607967,-6.89858275898151,2.36119691210796
28.505,-2.37342732080755,-6.73870196331406,2.84030085687775
28.507,-1.39010533760659,-6.4228686060757,3.14996594437108
28.509,-1.60538828565741,-6.1070352488379,3.4534855810814
28.511,-1.81925032299631,-5.79120189160011,3.40655237751356
28.513,-1.63167822958242,-5.15660178222201,3.13555916130703
28.515,-1.44267140857443,-4.52200167284504,2.83523589064608
28.517,-0.952218998937092,-3.88740156346807,2.44922285304796
28.519,-0.460319713172236,-3.29677047390176,2.06320981544985
28.521,-0.266972682771881,-2.78779613541105,2.00631141922371
28.523,0.827845429583961,-2.27882179692125,1.98598131648404
28.525,3.12414380777909,-1.76984745843144,2.03879785437573
28.527,4.52189459326686,-1.53293403549007,2.15268177114398
28.529,3.92108476541662,-1.41261814778374,2.19501806805603
28.531,2.32173292624255,-1.29230226007741,1.93233556452586
28.533,0.523854204589733,-1.18643792280677,1.66965306099523
28.535,-1.07254279560288,-1.35515304381916,1.02554822532913
28.537,-1.96744836559427,-1.52386816483154,0.306072509659611
28.539,-2.76087000234148,-1.69258328584423,-0.398077444641437
28.541,-3.6528095195127,-1.86997939519538,-1.08562449079063
28.543,-4.24325999510216,-2.06039698705465,-1.68190440726943
28.545,-4.73222408154994,-2.25081457891425,-1.63931441604889
28.547,-4.91969874588917,-2.44123217077351,-1.59672442482842
28.549,-4.10567374288968,-2.53087088420352,-1.07243530754132
28.551,-2.3901514507103,-2.5869166381572,-0.404262035714581
28.553,-1.37315755101732,-2.64296239211098,0.168809821228659
28.555,-1.6547028801135,-2.68946171857279,0.607823057188969
28.557,-2.13477274618843,-2.65004319760763,1.03393207803137
28.559,-1.51334981630051,-2.61062467664239,1.25787506201254
28.561,-0.390446158656848,-2.57120615567723,1.48181804599331
28.563,0.433922699503712,-2.53661077731401,1.93022017961051
28.565,1.05975455872669,-2.50791035101979,2.47254493612684
28.567,0.987037660811734,-2.47920992472563,2.91906298385459
28.569,-0.184238627760295,-2.45050949843147,3.18765428668921
28.571,-1.15405939917306,-2.44718213896335,3.4562455895243
28.573,-0.922414719993442,-2.45019804620173,2.85048835085732
28.575,-0.889331672688205,-2.4532139534401,2.24033740092666
28.577,-2.15483315373303,-2.44834555406002,1.65758255103772
28.579,-3.01889972342512,-2.39879941717586,1.09023800742399
28.581,-2.88152911333687,-2.3492532802917,0.742748489752965
28.583,-2.74274385299771,-2.29970714340754,0.946825089807387
28.585,-2.40254854170826,-2.17831657245247,1.15090168986217
28.587,-0.960937475032909,-1.98508156742643,1.39899821682257
28.589,-0.217946522364033,-1.79184656240038,1.65040807161475
28.591,-1.0735981912429,-1.598611557374,1.67871942802993
28.593,-1.32786805422302,-1.27835912399113,1.54213189433831
28.595,0.219252692514873,-0.935691850310355,1.39784557303038
28.597,1.66772518867599,-0.593024576628973,1.22626355017322
28.599,1.41751479406762,-0.236402553587003,1.05468152731637
28.601,1.16863686928702,0.176038466899257,0.774509921684029
28.603,1.92109574333464,0.58847948738625,0.477390808912489
28.605,2.17485725115218,1.00092050787251,0.105241681436979
28.607,1.02989604044256,1.39945688582119,-0.33899510722557
28.609,0.186226093638605,1.78661673805786,-0.719500745671791
28.611,0.543848851224027,2.17377659029384,-0.752568823254964
28.613,1.10273643087362,2.56093644252982,-0.785636900838137
28.615,1.16286520143232,2.88317655226771,-0.629688411906635
28.617,1.42423257203487,3.19820335728403,-0.426485781345684
28.619,2.88684021143998,3.51323016229979,-0.438207620346591
28.621,5.05066658610981,3.81365787503352,-0.717981325881847
28.623,6.71567917180497,4.07028831092193,-1.01513702432651
28.625,7.68186039835583,4.32691874680989,-1.48804398440862
28.627,7.74919239512927,4.58354918269785,-1.96095094449073
28.629,6.01764631425447,4.83319168178154,-2.1133409185748
28.631,3.38722048276939,5.07817555632833,-2.15017034668624
28.633,2.15793430365211,5.32315943087512,-2.09454089767572
28.635,3.02978248344177,5.56814330542235,-1.88805749125536
28.637,3.50271062253462,5.84348892630785,-1.68266132495965
28.639,3.1766960927735,6.12043253384275,-1.51966752351263
28.641,3.45174346455527,6.39737614137765,-1.35667372206562
28.643,4.32783568281303,6.68762576842039,-1.18869254698111
28.645,4.30493254600282,7.00892277431292,-1.01825490428452
28.647,3.28301496219039,7.33021978020545,-0.869653803403997
28.649,2.76208800581137,7.65151678609855,-0.768538515679497
28.651,4.04215345641829,7.97835783961591,-0.667423227955177
28.653,6.32318081155393,8.30818414954661,-0.732234399650803
28.655,7.20511492130402,8.6380104594779,-0.803959173822758
28.657,6.58793550354909,8.9678367694086,-0.959199043457138
28.659,6.27165104544513,9.22272181795486,-1.16896529773264
28.661,6.45624540195736,9.47760686650144,-1.42773504348669
28.663,5.94168085279424,9.73249191504756,-1.83351526367382
28.665,5.42794846232661,9.92550635872123,-2.23929548386095
28.667,6.21504824802164,10.0036182504878,-2.77762402584105
28.669,7.10294188265117,10.0817301422543,-3.33150292959487
28.671,7.19159542474102,10.1598420340208,-3.67801114931362
28.673,6.9809961086934,10.0687853756078,-3.84787026781563
28.675,7.17113403916739,9.90522790997377,-3.87952083928505
28.677,7.96199151497706,9.74167044434001,-3.30230673057588
28.679,8.55353540479921,9.56716783651383,-2.7250926218667
28.681,8.24573393731939,9.18470752703088,-2.0025667655602
28.683,7.13856738777106,8.80224721754861,-1.25027826215653
28.685,6.73203723857285,8.41978690806634,-0.771261047206423
28.687,7.12612345928989,7.99447972148118,-0.594280519498402
28.689,7.22078756365804,7.50490221924367,-0.46994665412704
28.691,6.51600008103875,7.01532471700616,-0.731688312558911
28.693,5.91175276884612,6.52574721476779,-0.993429970991247
28.695,5.80802962560759,6.05591177298612,-1.07331552481958
28.697,5.30479468893997,5.59265701802305,-1.09733678507741
28.699,4.00201950697235,5.12940226305915,-1.02995777853385
28.701,2.89969687663781,4.67460144303123,-0.831051558788549
28.703,2.397810330789,4.29588603741686,-0.653467255190258
28.705,2.09633109153903,3.91717063180249,-0.842232238132252
28.707,1.29522570490247,3.53845522618745,-1.03099722107458
28.709,0.194474356735342,3.17029682170797,-1.30484065491849
28.711,-0.305932173973324,2.81504141861552,-1.6151462820066
28.713,-0.60602302806791,2.45978601552244,-1.70969857414344
28.715,-0.805822846733689,2.10453061242999,-1.39463221586315
28.717,0.194661966659525,1.6749218303201,-1.07956585758287
28.719,2.49540968172399,1.22672470345488,-0.498686793035394
28.721,3.39635577980655,0.778527576590463,0.0848772483428774
28.723,2.09746467635975,0.310522454164007,0.318678961303671
28.725,0.198737355396304,-0.269727976448586,0.351436186276008
28.727,-1.59983898036514,-0.849978407060149,0.227301618918087
28.729,-3.39828937870611,-1.43022883767171,-0.300268985863477
28.731,-3.99661908909771,-2.01660717420657,-0.827839590645978
28.733,-3.89485933492945,-2.60911341666259,-1.28574109528403
28.735,-4.89306120509223,-3.20161965911862,-1.73799375396458
28.737,-5.79123003540496,-3.79412590157465,-1.83702041595757
28.739,-4.78936202551774,-4.21334256666387,-1.66957834360516
28.741,-3.18750069257369,-4.60197871809938,-1.41503242850458
28.743,-2.88569871896597,-4.99061486953489,-0.842456203828951
28.745,-3.88397980012607,-5.31010932747406,-0.269879979152307
28.747,-4.28233863989854,-5.3530370114238,0.0916523195103821
28.749,-3.68079282662243,-5.39596469537355,0.418828630217447
28.751,-3.97939503578817,-5.43889237932336,0.575680766280507
28.753,-5.37817198942228,-5.32562010542767,0.565581483633612
28.755,-5.97711834798391,-5.0845478660234,0.566969603814496
28.757,-5.5762546901868,-4.84347562661869,0.633453006688201
28.759,-5.47562445676702,-4.60240338721442,0.699936409561788
28.761,-5.07524206541444,-4.31087246212272,0.884259642065929
28.763,-3.47511732084745,-4.01373501639857,1.09896924573328
28.765,-2.07529508394337,-3.71659757067494,1.18055010831078
28.767,-1.67581101628243,-3.45934365784964,1.09269439131958
28.769,-1.07667021325846,-3.32174034371958,0.961953322638
28.771,-0.377897554626311,-3.18413702958927,0.369564056317743
28.773,-1.27954227801745,-3.04653371545921,-0.222825210001461
28.775,-2.98161541279278,-3.0295716954211,-0.806033259168717
28.777,-3.88411571625609,-3.09303720477809,-1.38584551569175
28.779,-4.28707086892261,-3.15650271413497,-1.78265283544582
28.781,-4.49050847832004,-3.21996822349185,-1.87445192725361
28.783,-3.79444081594211,-3.34467058132351,-1.96128117444715
28.785,-2.79889990900691,-3.47259593117992,-1.80458803552469
28.787,-3.80394364010598,-3.60052128103632,-1.64789489660223
28.789,-6.10958402587345,-3.69671427618972,-1.52003407979129
28.791,-6.51579484260068,-3.7188651103685,-1.40669781622503
28.793,-4.92259707289356,-3.74101594454728,-1.31229580510225
28.795,-3.73004974642474,-3.76316677872611,-1.26003777522475
28.797,-3.33818127053063,-3.68161241692592,-1.20777974534734
28.799,-3.14700468545841,-3.5442167957526,-1.34679912153079
28.801,-3.25654360095761,-3.40682117457927,-1.49483156920405
28.803,-3.86682303714984,-3.26942555340557,-1.65705147539663
28.805,-4.0778511100134,-3.05715717686379,-1.82872968726836
28.807,-3.98965107166752,-2.84488880032201,-1.88829118044443
28.809,-3.80224757361776,-2.63262042377985,-1.60235013232957
28.811,-3.31565903363617,-2.43520653200491,-1.31640908421522
28.813,-2.2299022098846,-2.26537954051111,-0.880201867703593
28.815,-0.544998300964821,-2.09555254901701,-0.425422428130589
28.817,0.439011798594034,-1.92572555752321,-0.263791933712791
28.819,0.522104123499148,-1.8113160351095,-0.356954447700645
28.821,-0.495745143741585,-1.72065685658724,-0.524307222544129
28.823,-2.11454898803762,-1.62999767806514,-1.02963785239884
28.825,-3.33431261007469,-1.5406245035258,-1.53496848225356
28.827,-3.65504868191156,-1.47568540465871,-1.85658118436274
28.829,-4.97680633571615,-1.41074630579174,-2.13922341694889
28.831,-6.29959028756273,-1.34580720692477,-2.2429749256042
28.833,-5.4233867744004,-1.26846932114139,-2.14499859663556
28.835,-3.64823526810456,-1.17253325498318,-2.03684237375988
28.837,-3.87419948000012,-1.07659718882513,-1.85034522820927
28.839,-4.00126664799753,-0.980661122667084,-1.66384808265865
28.841,-1.42941619888657,-0.874527683499459,-1.56141123812758
28.843,1.4412963303339,-0.764995119995544,-1.48551975181364
28.845,2.11081406494081,-0.655462556491629,-1.4009983127741
28.847,1.17912762462205,-0.551974030204907,-1.30379830121145
28.849,-0.353766072629079,-0.502881838874979,-1.20311671550436
28.851,-2.68788822170621,-0.45378964754505,-1.03628522104934
28.853,-5.52325218681993,-0.404697456215035,-0.869453726594022
28.855,-6.95984671335033,-0.40214882872269,-0.849853775186899
28.857,-6.29767864989331,-0.456486779254242,-0.894866227563709
28.859,-5.13678972997749,-0.510824729785891,-1.01403230805564
28.861,-5.27722452491815,-0.565162680317444,-1.27714366665331
28.863,-6.21899229306862,-0.666541469260315,-1.54025502525098
28.865,-6.56208833926269,-0.779680467805859,-1.7411269623071
28.867,-6.00652452967517,-0.892819466351604,-1.94105109091363
28.869,-5.35232928864287,-1.00075033475744,-2.35789273503214
28.871,-4.8995231810542,-1.07916846570488,-2.90213038032479
28.873,-5.64813722000316,-1.15758659665245,-3.65474149130667
28.875,-7.29818234557562,-1.23600472759989,-4.95670083001496
28.877,-8.14964789577918,-1.2724114797549,-6.25866016872325
28.879,-7.30253517322462,-1.26680685311734,-5.89110747087112
28.881,-5.45686964917771,-1.26120222647979,-5.37837981331444
28.883,-3.11267349415426,-1.25559759984224,-1.59399014370015
28.885,-0.169959471145925,-1.215977476534,4.70928974761375
28.887,5.17128585246987,-1.17035461851927,11.4052311636671
28.889,15.7110914267815,-1.12473176050454,19.5783278395192
28.891,27.7493872798466,-1.08942301296907,27.7514245153714
28.893,31.3860090985689,-1.09537070735077,28.3354148220827
28.895,24.6209133840771,-1.10131840173245,27.632363697754
28.897,15.8542156024538,-1.10726609611413,22.1222635887148
28.899,9.88597656160351,-1.16615780345565,11.8051144949299
28.901,1.51610475669061,-1.26836733958232,1.87574985699492
28.903,-10.25542694857,-1.37057687570899,-5.93956403785079
28.905,-18.1285187567407,-1.47278641183584,-13.7548779327104
28.907,-18.4031255158371,-1.61336430609413,-14.1628465843974
28.909,-15.6793284335436,-1.75820535125593,-12.8332898086364
28.911,-12.2571733283921,-1.90304639641798,-10.1363769688964
28.913,-6.73664926394002,-2.03033658867033,-5.86626951791914
28.915,-1.31779993643653,-2.10497422219424,-1.97938414796148
28.917,0.799316001829311,-2.17961185571828,-0.902794038836508
28.919,0.714705818540962,-2.25424948924219,0.173796070286549
28.921,0.428390823877364,-2.23956586375778,-0.0944038017002729
28.923,-0.559645506963529,-2.16533473226755,-0.753026571433744
28.925,-2.14941022759877,-2.0911036007772,-1.1051938068571
28.927,-3.14089328775173,-2.01687246928697,-1.05112928749447
28.929,-3.6341041517079,-1.82207483244855,-0.969211726097822
28.931,-3.2290443288803,-1.62093159006514,-0.587464359263254
28.933,-1.72571805193192,-1.41978834768208,-0.205716992429365
28.935,-0.024146006705578,-1.21278809772308,0.12785925081682
28.937,1.07565298178838,-0.992121496753086,0.44451050469483
28.939,2.77369094469502,-0.771454895783487,0.808940726291339
28.941,4.16994821050073,-0.550788294813888,1.24655139211594
28.943,3.36439019312648,-0.388503495837321,1.66952914766042
28.945,1.05702232756801,-0.257655051780351,1.81448160785609
28.947,-0.152120608266661,-0.12680660772338,1.95943406805177
28.949,-0.363044681915185,0.00404183633382301,1.88482475946819
28.951,-0.875773914696316,0.0184980326501728,1.71834208664343
28.953,-0.590295346111783,0.0329542289665225,1.66817225925485
28.955,1.59340434760676,0.0474104252828723,1.82478082375371
28.957,3.57529002771807,0.0472952648996312,1.98310446622714
28.959,3.85533608032842,0.0201190135029284,2.25405156236334
28.961,3.73355998929544,-0.00705723789377437,2.52499865849953
28.963,3.6099658808832,-0.0342334892905254,2.51968638122514
28.965,2.38453537136377,-0.011002576139876,2.37830605435965
28.967,1.25728555429221,0.0338314075310125,2.24528587446992
28.969,2.62825221854938,0.0786653912019805,2.12962907676049
28.971,5.39741813387948,0.130124306088733,2.01397227905126
28.973,6.46473594233484,0.307456914077139,2.34885834290333
28.975,5.23019682675612,0.48478952206586,2.69293915903325
28.977,3.89383509132819,0.662122130054266,3.02610311238438
28.979,4.15567780962286,0.877577279376127,3.35299201862672
28.981,5.61572041294238,1.15021624069882,3.53518904312596
28.983,6.77394195208147,1.42285520202103,3.36314042611393
28.985,6.43032646265715,1.69549416334324,3.19109180910189
28.987,5.38488890810244,1.96681020731269,2.78605398855036
28.989,5.33765839735326,2.23768527883169,2.36745594980226
28.991,6.0886354621508,2.50856035035021,2.08429642456474
28.993,6.13780121496821,2.77133283272287,1.89142924166751
28.995,5.38515855083105,2.96118201278436,1.76785798142564
28.997,4.83072757201717,3.15103119284551,1.84673951482599
28.999,5.17452422777524,3.34088037290666,1.92562104822634
29.001,5.8165450575922,3.48359488351105,1.94221863855904
29.003,6.85679771146395,3.56870035366778,1.95265627847828
29.005,7.69527958942655,3.65380582382451,1.73501717826237
29.007,7.33198242135696,3.73891129398139,1.34177917192165
29.009,7.06693346835599,3.73790183309836,0.900772716810614
29.011,7.30014669582887,3.71536363945545,0.290405397874004
29.013,5.33158920551203,3.6928254458125,-0.319961921063691
29.015,1.76127889500943,3.64915180083511,-0.475870689611044
29.017,1.98930734804027,3.48571059829714,-0.566856808102394
29.019,6.01568419404631,3.32226939575916,-0.358744454107195
29.021,8.34033558383316,3.15882819322089,0.114606167945093
29.023,7.86325525534072,2.90191445487921,0.537467533885474
29.025,7.18449385368867,2.55152818073348,0.73790325803695
29.027,5.80405517109259,2.20114190658713,0.938338982188783
29.029,3.3219449769006,1.8507556324414,0.932389401935087
29.031,1.73820611440863,1.36990729869293,0.887128335127693
29.033,1.75286204343994,0.866036248542818,1.03714472508672
29.035,1.16589242676318,0.362165198393599,1.38638357093806
29.037,-0.0226890481531132,-0.137684126039102,1.72034607269832
29.039,-0.012840772119687,-0.62144654760655,1.96774262460813
29.041,0.69544422429703,-1.10520896917314,2.21513917651751
29.043,0.402155056093331,-1.58897139073973,1.90355391669048
29.045,-0.992694290638158,-1.93538433635234,1.45656312482422
29.047,-2.18906801036548,-2.1694204380014,1.078054992544
29.049,-2.38693747023938,-2.40345653965047,0.779939547603351
29.051,-2.58630104693284,-2.63749264129954,0.559210172669949
29.053,-3.38715055703763,-2.56739944668715,0.934017075623362
29.055,-3.08944226530369,-2.46351410804532,1.30882397857611
29.057,-1.59315639534474,-2.35962876940349,1.49421939579141
29.059,-1.29831086342024,-2.21396681355525,1.62303735622756
29.061,-2.60489261364372,-1.94297500608943,1.51444139379555
29.063,-3.41284998942632,-1.6719831986236,1.08463835924831
29.065,-3.62216140017979,-1.40099139115729,0.667163532422642
29.067,-4.3328231153563,-1.2085725653597,0.391463094403645
29.069,-4.24479433338243,-1.06853572734037,0.115762656384648
29.071,-2.95804753800206,-0.928498889320801,-0.0535971163489242
29.073,-1.77258070722514,-0.788462051301477,-0.184616377108372
29.075,-0.988376115862705,-0.888560178218042,-0.389732332510711
29.077,-0.905415596608285,-1.00129698749983,-0.710743117997123
29.079,-2.42368969767832,-1.11403379678142,-1.02163684901923
29.081,-4.04315190814377,-1.23807327614117,-1.11782420197822
29.083,-4.16375375625001,-1.38848565235001,-1.2140115549372
29.085,-4.38549516693318,-1.53889802855913,-1.0794589465487
29.087,-4.80835274733775,-1.68931040476798,-0.846017783297847
29.089,-3.3322691086005,-1.64774855460883,-0.713521596202866
29.091,-1.95724900096812,-1.50281596717462,-0.764432478462252
29.093,-3.48330896248722,-1.35788337974068,-0.818780289775165
29.095,-5.61038729442169,-1.21295079230673,-1.21338407740902
29.097,-5.63841578248802,-0.753643709367108,-1.60798786504357
29.099,-5.16739141827847,-0.294336626428298,-1.94298905555037
29.101,-5.09730010836098,0.164970456510511,-2.24796487757964
29.103,-3.92809073834205,0.578995019238499,-2.5157783251217
29.105,-2.55974842076405,0.908923473001628,-2.70462172687692
29.107,-2.59226855955359,1.23885192676476,-2.89346512863214
29.109,-2.72560192252288,1.56878038052847,-3.01003910292068
29.111,-2.05970500131779,1.482930892231,-3.12476001496621
29.113,-1.69456443122548,1.21889085733659,-3.10323638563015
29.115,-1.43014664197217,0.95485082244217,-3.00169612087937
29.117,-0.266405493002555,0.671649760496759,-2.8610302308156
29.119,0.796674995291423,0.0243891845911636,-2.62220707023038
29.121,0.759111153447261,-0.622871391314432,-2.38338390964517
29.123,0.620950174608573,-1.27013196722118,-2.18748910218763
29.125,0.482225856794031,-1.65024494235974,-1.99433440237698
29.127,-0.957049033381743,-1.62963651634953,-1.86331569862913
29.129,-2.79682783519827,-1.60902809033929,-1.77459124430219
29.131,-2.93704526002076,-1.58841966432908,-1.74303102504252
29.133,-1.77767385705134,-0.245591688471863,-1.88296351098462
29.135,-1.5187133395843,1.53797613733649,-2.02289599692698
29.137,-1.66012192717811,3.32154396314167,-2.39786306738289
29.139,-0.901845345766958,5.27373484726617,-2.79750227654468
29.141,0.756151120224448,8.74353325626762,-3.08649334372946
29.143,3.8139100857535,12.2133316652752,-3.2885465850744
29.145,8.77147442708474,15.6831300742767,-3.3598997608397
29.147,14.128856754986,19.1413610383909,-2.95404572041754
29.149,18.1860668720129,22.5854540143156,-2.54819167999465
29.151,21.9431560145232,26.0295469902342,-1.90218452254335
29.153,25.7001649626622,29.4736399661528,-1.22029241657086
29.155,28.3571133495152,30.9938809678829,-0.699876337205371
29.157,30.2140423766485,32.0331589760593,-0.325557615248557
29.159,31.9709995451802,33.0724369842357,-0.0167025561518844
29.161,32.728008127643,33.5613125278207,-0.00607085008752151
29.163,31.4850900462421,30.9312407720358,0.00456085597682246
29.165,29.0422948545398,28.3011690162509,0.0689847220587641
29.167,26.2996737864839,25.6710972604612,0.144038176647384
29.169,23.8572736419878,21.6226742983342,0.268408115763116
29.171,22.8151489831648,16.1559001298701,0.444107457141641
29.173,20.9733041388909,10.6891259614059,0.554518191073247
29.175,15.0317267633315,5.22235179293212,0.279951274190901
29.177,5.29045954185874,-0.332837522800726,0.00538435730904311
29.179,-4.95040897600814,-5.89417334609764,-0.497368331032705
29.181,-13.9908145799076,-11.4555091694044,-1.05716746224029
29.183,-21.130708255181,-16.1185720175275,-1.33506915468352
29.185,-24.0700165215245,-19.2521430430716,-1.27531347541983
29.187,-23.3087085849403,-22.3857140686212,-1.15248711556945
29.189,-22.5468024537441,-25.5192850941653,-0.519361612779249
29.191,-23.1842810264809,-26.0886070036799,0.113763890010955
29.193,-24.1210890527922,-26.0367754006095,0.433690680676414
29.195,-24.8571804491852,-25.9849437975391,0.65740610225627
29.197,-25.2925152601552,-25.4462142582136,0.557580063558199
29.199,-24.4270398345055,-23.3656412540759,0.0109586749521318
29.201,-22.1607143047515,-21.2850682499418,-0.538792561380227
29.203,-20.4935309112228,-19.2044952458078,-1.12714525301408
29.205,-19.6254545052602,-17.0154917793794,-1.71549794464794
29.207,-18.4564301922112,-14.7742810533239,-1.8050053170408
29.209,-16.4864123371516,-12.5330703272723,-1.7100082562894
29.211,-13.0153523713392,-10.4045311490068,-1.46143784731202
29.213,-8.64322169450371,-9.18760722101366,-0.967548972987447
29.215,-6.27002694770483,-7.97068329302273,-0.481838095322171
29.217,-6.79574441344911,-6.7537593650318,-0.192399137466601
29.219,-6.82028493391878,-6.09030624774111,0.0970398203894835
29.221,-5.04359158275373,-5.88892509167936,0.266789893883298
29.223,-3.96566561948697,-5.6875439356176,0.384014629635361
29.225,-3.68647189775764,-5.4861627795555,0.522308241297114
29.227,-2.9059541385259,-5.59390253823656,0.699729765361783
29.229,-2.52408987678262,-5.70795088701418,0.876824213062656
29.231,-2.94084927645273,-5.821999235792,0.988830464342689
29.233,-2.65617378205206,-5.82917543277641,1.10083671562252
29.235,-2.57004174678746,-5.6857005242202,0.970530751958938
29.237,-3.68243335112429,-5.542225615664,0.715397283627671
29.239,-4.69329399545684,-5.39875070710754,0.33347550644067
29.241,-4.40257093608207,-4.99729538279678,-0.324160529684262
29.243,-4.61025755067588,-4.55031410276472,-0.981796565809195
29.245,-6.1163323165026,-4.10333282273187,-1.55342026931814
29.247,-7.52074051386343,-3.65531631777609,-2.12238379759027
29.249,-7.62343086199402,-3.20470266959062,-2.40678297386411
29.251,-6.22436774049027,-2.75408902140434,-2.52044353893902
29.253,-4.82354188478807,-2.30347537321887,-2.61542028205726
29.255,-4.72094140813496,-2.03012151930713,-2.66235291157361
29.257,-5.21652434940554,-1.82570202983429,-2.70928554109005
29.259,-4.81023699791687,-1.62128254036181,-2.8884942836874
29.261,-4.10205815850796,-1.45572217819722,-3.07689869189991
29.263,-4.29197627684249,-1.50200673587328,-3.18122713272516
29.265,-5.47996351281921,-1.54829129354926,-3.22712990129793
29.267,-6.8659788060287,-1.59457585122524,-3.27620621039222
29.269,-7.4499785706182,-1.70405743778969,-3.33506220558335
29.271,-6.83192891594854,-1.8574556037516,-3.39391820077458
29.273,-5.6118117635244,-2.01085376971325,-3.49779318410802
29.275,-5.28962333428865,-2.16429085553462,-3.60667027723504
29.277,-5.96533906593561,-2.31924581588558,-3.42222613252544
29.279,-6.63891820354132,-2.47420077623626,-3.00259649081193
29.281,-6.71032670087228,-2.62915573658694,-2.51077895813418
29.283,-6.17954028481074,-2.7817869463511,-1.74739745468363
29.285,-5.24653836420439,-2.93169027499132,-0.984015951234437
29.287,-4.7113101457636,-3.08159360363155,-0.724487504914028
29.289,-4.67383480944414,-3.23149693227204,-0.543595084849392
29.291,-4.53408152037382,-3.38624116713018,-0.639592853203061
29.293,-4.19202775141339,-3.54155332953342,-0.991181564711646
29.295,-4.84767150190956,-3.69686549193693,-1.30583371974245
29.297,-6.10098705786054,-3.8342512041628,-1.44635639423228
29.299,-6.75193721024905,-3.93524079027097,-1.58687906872211
29.301,-6.800503783981,-4.03623037637914,-1.49240792276992
29.303,-6.84667849313943,-4.13721996248749,-1.34980551238933
29.305,-6.29043548517767,-4.11062245025191,-1.22915409076579
29.307,-4.831754239643,-4.04483151564967,-1.13181145101822
29.309,-3.57063636304341,-3.97904058104731,-1.03719640041373
29.311,-3.5070827100021,-3.86627231956202,-0.959336540260827
29.313,-3.94106897824825,-3.5655947505441,-0.881476680107926
29.315,-3.77256555450278,-3.26491718152564,-0.678637161625048
29.317,-2.70155583418738,-2.96423961250772,-0.443570184076583
29.319,-1.52804080773259,-2.54419002905819,-0.199941559960307
29.321,-0.652016180359142,-2.05552503573801,0.0541512988502969
29.323,0.526536775314405,-1.56686004241869,0.276296905097204
29.325,1.80762374531103,-1.07486840417389,0.226130215684924
29.327,1.69122973736847,-0.538679911918841,0.175963526272554
29.329,0.0773602731935994,-0.00249141966474614,-0.0593213615039638
29.331,-1.93396167012983,0.533697072589349,-0.353064627711271
29.333,-2.34270024431334,1.01970112253755,-0.63472813171175
29.335,-0.248837254045515,1.45651448151287,-0.899363537180094
29.337,2.04759579325702,1.89332784048742,-1.19101880556385
29.339,1.74655888134159,2.33014119946196,-1.84165225269176
29.341,0.248075197398181,2.60544545085529,-2.49228569982083
29.343,-0.0478177015871653,2.87044061027461,-3.72453682937498
29.345,-0.641142662463943,3.13543576969394,-5.17740156260651
29.347,-2.73191885209278,3.34649242121046,-5.95881218321369
29.349,-3.52010530267102,3.46765155955517,-5.64469240954066
29.351,-0.705669580672715,3.58881069789988,-5.12388458886741
29.353,3.81135575179788,3.7099698362448,1.09560795617191
29.355,8.93094942951616,3.79305986165242,7.31510050120018
29.357,16.4531335258598,3.86722009513654,15.0309550354963
29.359,26.3779017335625,3.94138032862078,23.4190881446928
29.361,34.3051796897962,4.02906925888811,28.8049751961994
29.363,35.2348829593798,4.15844866291642,28.4909458193554
29.365,29.9670146918338,4.28782806694472,28.1769164425115
29.367,22.9016320512371,4.41720747097326,18.1918320299582
29.369,14.9387378772717,4.61556882184073,8.20674761742274
29.371,4.27829289293522,4.84639226533846,-0.321679987145472
29.373,-5.77966527419448,5.0772157088366,-8.06575392590105
29.375,-8.8350526087096,5.31543448217645,-13.1081567242336
29.377,-5.58789434770076,5.61056514169204,-11.8466601949819
29.379,-2.0382975124198,5.90569580120815,-10.585163665728
29.381,0.113695580832426,6.20082646072374,-6.35982299946562
29.383,3.26810427180862,6.47774295098648,-1.97849053653047
29.385,7.22490732418103,6.73975693913367,0.582354354166982
29.387,9.28404445516268,7.0017709272804,1.92954086336325
29.389,9.64549873835121,7.26378491542712,2.78734849789495
29.391,9.80927219382619,7.39724224218424,2.17701950842943
29.393,9.97534611963102,7.52874185328575,1.56669051896282
29.395,9.94369483023776,7.66024146438703,1.31412152420961
29.397,9.81429634361308,7.72070174429936,1.10130363997991
29.399,8.58711102474317,7.68306009066509,1.01362502080327
29.401,6.76212126564993,7.64541843703089,1.0283330730333
29.403,6.13932844054838,7.60777678339668,1.03261584910934
29.405,6.81870713614382,7.45859658868178,0.995197520569738
29.407,7.1002036334918,7.29050050103542,0.9577791920302
29.409,7.1837923745387,7.12240441338905,1.10707364361597
29.411,7.56945155624149,6.94021077614472,1.28931740934175
29.413,8.05714788049345,6.72350244850637,1.39058349521276
29.415,7.94683961526642,6.50679412086802,1.41087190123019
29.417,7.43849796696673,6.29008579322928,1.38389138704416
29.419,7.63210709054475,6.08084077297378,1.08905365837478
29.421,9.02764121145273,5.8744266624152,0.794215929705395
29.423,9.72503717027352,5.66801255185662,0.791910401582925
29.425,8.32423868512614,5.46034265127031,0.862737923597146
29.427,7.6252528216586,5.24607985304066,1.07239512285839
29.429,8.8280615026985,5.03181705481101,1.45173303875436
29.431,8.5325757435263,4.81755425658098,1.79084502067014
29.433,5.93874552952859,4.54430751556194,1.76792359676392
29.435,5.04659339909385,4.23091204037548,1.74500217285771
29.437,6.35608780712523,3.91751656518847,1.59968984861747
29.439,5.96712940565704,3.59855062880465,1.41358055759977
29.441,3.77967618190678,3.09947311369915,1.40488540204727
29.443,2.29372516185193,2.60039559859275,1.66231144969185
29.445,2.20924528526154,2.10131808348725,1.92743500471627
29.447,2.92618505025387,1.52801517927372,2.33881119996671
29.449,3.54448778767748,0.869313171460543,2.75018739521788
29.451,2.86409167677659,0.210611163648537,2.85187177629762
29.453,1.28495875329763,-0.448090844163469,2.82083109416169
29.455,0.807074925746817,-1.08484882294137,2.65094949765754
29.457,0.530381326335065,-1.71916857627217,2.22322048875381
29.459,-1.04519057644962,-2.35348832960184,1.79549147985085
29.461,-3.41967928729186,-2.89382320535647,1.48218561387355
29.463,-4.59310089620274,-3.2475910853284,1.1688797478957
29.465,-4.36549941567869,-3.60135896529969,1.14602233249403
29.467,-4.03694218513334,-3.95512684527099,1.27956023663142
29.469,-4.50749086065383,-3.9786086976643,1.47464361488399
29.471,-4.87718003403603,-3.9034336846762,1.81333309940488
29.473,-4.04604162866129,-3.82825867168809,2.15202258392576
29.475,-2.81413692466878,-3.68436579500834,2.09427020913469
29.477,-2.18153059963759,-3.27398169084415,2.0156524733266
29.479,-2.24827392448374,-2.86359758667995,1.64120810693143
29.481,-1.81439864048305,-2.45321348251503,1.06954598680964
29.483,-0.279945931863956,-2.01786028609718,0.57085108204794
29.485,0.755009179477658,-1.56846197528669,0.291057823364011
29.487,-0.509611628095304,-1.11906366447621,0.0112645646800825
29.489,-2.07382891983826,-0.688956111042056,0.191240653146352
29.491,-1.33765431331621,-0.496767898590601,0.422302224628753
29.493,-0.00116522729823743,-0.304579686139146,0.511759931823242
29.495,-0.664452980645835,-0.112391473687349,0.485359931873402
29.497,-1.92754800255375,-0.0971750112796673,0.408819880667362
29.499,-2.09047627027415,-0.251990230287449,0.131719624440344
29.501,-1.25329133231072,-0.406805449295506,-0.145380631787166
29.503,-0.116055976755303,-0.561620668303288,-0.0425245128946971
29.505,0.521165419135318,-0.895659464996644,0.127382731018717
29.507,0.558319117134282,-1.24012926356644,0.334036711138184
29.509,0.995368142685827,-1.58459906213562,0.577437427462971
29.511,1.43225415842785,-1.9048102078218,0.745464642507807
29.513,0.668906640716989,-2.18544144617278,0.486375350298228
29.515,-0.694717425777966,-2.46607268452325,0.227286058089111
29.517,-1.85865794136051,-2.74670392287373,0.144262054567373
29.519,-3.42297608458687,-2.85573603215501,0.105254373217383
29.521,-4.58771156585654,-2.92581619189258,0.325280623683641
29.523,-3.55288870988954,-2.99589635163003,0.861903901924215
29.525,-2.11858662612271,-3.02378258060772,1.35166760505472
29.527,-2.48489035877249,-2.92508701730568,1.41969513219385
29.529,-2.75182220021696,-2.82639145400381,1.48772265933286
29.531,-1.61941338743718,-2.72769589070194,1.00417617913359
29.533,-0.587737650972186,-2.6101455732672,0.336771696485737
29.535,-0.356856261625306,-2.4839248214505,-0.232942740442985
29.537,0.0731957233814873,-2.35770406963379,-0.656122108794356
29.539,0.102359126262443,-2.23869395602367,-1.05773269634483
29.541,-1.36943254588988,-2.17256185593087,-1.04953644867771
29.543,-2.44219967412919,-2.10642975583808,-1.04134020101058
29.545,-2.21597754347344,-2.04029765574517,-1.11768814699957
29.547,-2.19083768540521,-1.98808657728839,-1.23026931884111
29.549,-3.16684055492262,-1.94703739906226,-1.34506245866128
29.551,-3.54400957037998,-1.90598822083614,-1.46396353901319
29.553,-3.52239518172638,-1.86493904260994,-1.58286461936482
29.555,-3.90205654020455,-1.7554932185292,-1.43354361644305
29.557,-3.48302180560716,-1.6453565192377,-1.28422261352127
29.559,-1.365323222938,-1.535219819946,-1.16691807513691
29.561,0.250960171208904,-1.3787349331973,-1.06685317150369
29.563,-0.834250129716996,-1.15954367518208,-1.04892064806912
29.565,-3.22097715130359,-0.940352417166467,-1.22263034510051
29.567,-4.3092250416229,-0.721161159151248,-1.39634004213159
29.569,-3.59902940804107,-0.461694055206886,-1.71686957024926
29.571,-2.69045729950852,-0.195670418203716,-2.04512645789866
29.573,-1.78355378253448,0.0703532187989819,-2.43635105076236
29.575,-0.478354131225274,0.316406931325741,-2.86955411376949
29.577,-0.0749189061335431,0.514735909088241,-3.28590718934045
29.579,-0.873292738284181,0.71306488685039,-3.65171030259972
29.581,-1.17348905383197,0.911393864612538,-4.01751341585898
29.583,-1.07554804232667,0.99844681820868,-4.08032021784482
29.585,-2.27953358920063,1.04434288615434,-4.10946076302329
29.587,-3.88546917248667,1.09023895409992,-3.98248111765797
29.589,-4.09336378809034,1.107885657784,-3.72776677093819
29.591,-3.5032622898298,0.982573457475126,-3.4556498860402
29.593,-3.31521790880361,0.857261257166477,-3.11392284843152
29.595,-2.92925561769192,0.731949056857828,-2.77219581082283
29.597,-2.04540416100962,0.520595837723422,-2.43806674825231
29.599,-1.36370672308848,0.251881939371961,-2.10527850480688
29.601,0.215821810151003,-0.0168319589795001,-1.86330938438567
29.603,2.59314908672848,-0.288865459485197,-1.71215938698872
29.605,3.66821309360254,-0.652425133657062,-1.60583416585594
29.607,2.14096489376424,-1.01598480782893,-1.75351601021561
29.609,-0.588602370178659,-1.37954448200144,-1.90119785457554
29.611,-2.82049008660645,-1.75415660646467,-2.04018402326895
29.613,-3.8547140009682,-2.14123213232018,-2.17699627304581
29.615,-3.79130115373455,-2.5283076581757,-2.14140009581252
29.617,-3.93029597417319,-2.91538318403191,-1.89508250778795
29.619,-4.87173127878809,-3.23139610943806,-1.61962217906799
29.621,-5.31560995149228,-3.5399494248523,-1.08187718408509
29.623,-4.86194766029051,-3.84850274026708,-0.544132189101243
29.625,-4.21077590093102,-4.09468337481248,-0.0572846659814051
29.627,-3.36211452294314,-4.21978762884672,0.41259703318396
29.629,-2.41598392956475,-4.34489188288118,0.762432950843971
29.631,-1.97241117449691,-4.46999613691542,0.932200196244665
29.633,-2.63142232597774,-4.41789173232858,1.09464094529801
29.635,-3.89302567588447,-4.31433965265788,1.1178782637516
29.637,-4.95722394142106,-4.21078757298735,1.14111558220515
29.639,-5.42402494134949,-4.0716069018971,1.19536489459628
29.641,-5.19344006545137,-3.798394863083,1.26290506153206
29.643,-4.46548427034135,-3.52518282426841,1.21759235424438
29.645,-3.44017149802475,-3.2519707854543,0.962695737685316
29.647,-2.4175161985161,-2.95911791220448,0.707799121126249
29.649,-2.3975424824216,-2.65545496728782,-0.00747653623659461
29.651,-3.08025360051845,-2.35179202237169,-0.722752193599803
29.653,-3.06563499363635,-2.05645472091809,-1.18216358928043
29.655,-2.75369854235258,-1.85686231928247,-1.50380192097907
29.657,-3.14446425515163,-1.6572699176472,-1.55320405546396
29.659,-3.63792669801687,-1.45767751601194,-0.967388396444438
29.661,-3.73408093466127,-1.33561301972615,-0.381572737423875
29.663,-3.53293015638454,-1.28656024012929,0.218266930015927
29.665,-2.8344719497514,-1.23750746053243,0.818844703162029
29.667,-1.63870592735107,-1.18845468093549,0.881184702387808
29.669,-0.645641359005872,-1.22442710754017,0.584699519001977
29.671,-0.955292596209621,-1.26487454499772,0.202656299379723
29.673,-1.86764550486995,-1.30532198245527,-0.43606102895241
29.675,-2.08267577916831,-1.33654339534111,-1.07477835728568
29.677,-1.30037335946967,-1.35302713261218,-1.16036417663406
29.679,-0.620748539844168,-1.36951086988325,-1.1844909394276
29.681,-1.54381671339359,-1.38599460715435,-0.971793984648653
29.683,-3.06955412586859,-1.31517170207589,-0.565332170036822
29.685,-3.19792076941129,-1.22518392428628,-0.18869876673113
29.687,-2.32891226886514,-1.13519614649651,0.0686209913488717
29.689,-2.16254310290799,-1.01709963685915,0.325940749428417
29.691,-2.59879930755935,-0.816881538096961,0.473465456312086
29.693,-1.93764153487363,-0.616663439334416,0.601614565925893
29.695,-0.479059992717296,-0.416445340572226,0.713275212670707
29.697,-0.223069874765397,-0.178520007447063,0.808447396546696
29.699,-0.669647280712904,0.0763462570590882,0.879197927041988
29.701,-0.118749061501556,0.331212521564787,0.811559088378577
29.703,0.629630713410724,0.586205175534295,0.743920249715167
29.705,-0.724523994201347,0.842082555750479,0.476346824112847
29.707,-2.88117337997095,1.09795993596712,0.158789751774793
29.709,-2.54024622139982,1.3538373161833,-0.257600112621126
29.711,-0.901739071893801,1.60417406796221,-0.794785611755515
29.713,-0.76567202035397,1.85015746882652,-1.32102521846038
29.715,-1.63201393307933,2.0961408696904,-1.74875179328976
29.717,-1.90071603507376,2.34212427055427,-2.17647836811915
29.719,-2.17176227661937,2.58621829863067,-2.37394784698853
29.721,-2.84513272376061,2.830302832371,-2.49466496053779
29.723,-2.52077915633469,3.07438736611134,-2.67844616926972
29.725,-1.69868153913959,3.3010268828669,-2.95682352077572
29.727,-1.77883277601386,3.50454160966471,-3.24632090463927
29.729,-2.36119752388631,3.70805633646253,-3.7470989033062
29.731,-2.74573509501744,3.91157106326071,-4.24787690197403
29.733,-2.83241320412003,3.98287648596863,-4.53293010915661
29.735,-2.12119272362259,4.03354808665091,-4.72552983427393
29.737,-0.412038379546717,4.08421968733319,-4.87490570081418
29.739,0.895061396933581,4.0549485046118,-4.94400868713979
29.741,0.400118868835347,3.83914416061283,-5.01311167346527
29.743,-1.49682555573805,3.62333981661387,-5.13998024507133
29.745,-3.09571096869637,3.40753547261452,-5.26684881667781
29.747,-2.79647734041763,3.00774488484713,-4.98304351919767
29.749,-1.49910215745273,2.5416191207548,-4.47810613836391
29.751,-0.703571446654943,2.07549335666165,-3.81699609449185
29.753,-0.609850799519875,1.60148569067005,-2.79148317020227
29.755,-0.517891492477573,1.08899579775865,-1.76597024591269
29.757,-0.62765797000832,0.576505904846333,-1.29661825987851
29.759,-1.33911718038795,0.0640160119349307,-0.856537902175415
29.761,-1.95221875619538,-0.310002694842137,-0.772170859528927
29.763,-1.96691486844359,-0.593614594143098,-0.924946026921499
29.765,-1.48316634774837,-0.877226493443555,-1.0287310613091
29.767,-1.40094575384116,-1.14699329611851,-0.985545696682261
29.769,-1.3202053494711,-1.0844777797531,-0.942360332055421
29.771,-0.240887799698705,-1.02196226338758,-0.783412415154998
29.773,1.53704481786285,-0.959446747022175,-0.611601992446511
29.775,1.71360031352057,-0.813184524140667,-0.552892311230521
29.777,-0.511190226236664,-0.574360151950824,-0.586719600327664
29.779,-2.13723736139656,-0.335535779761405,-0.60776357387803
29.781,-1.1644665602221,-0.0967114075719863,-0.577674285241409
29.783,0.207132953309182,0.0135565430028422,-0.547584996604735
29.785,-0.322429257140721,0.111110122208974,-0.290839739140852
29.787,-1.15308382287576,0.208663701415106,0.00590363046893477
29.789,0.115251108125014,0.207155569681099,0.290999899465543
29.791,2.68260881633942,0.0175737548584567,0.564449067847878
29.793,4.04899688042449,-0.172008059964185,0.791675624309012
29.795,4.5144658239834,-0.361589874787164,0.75697404654575
29.797,5.17907857867808,-0.615859822116645,0.72227246878255
29.799,5.04286621421894,-0.888375140153256,0.5234713818064
29.801,3.50586606707871,-1.16089045818987,0.283645417526649
29.803,2.46815376561213,-1.37600590935908,0.0225435602436344
29.805,2.32978217516559,-1.38154510242767,-0.264562166264542
29.807,0.790763068480209,-1.38708429549626,-0.595817315394269
29.809,-2.44886117563499,-1.39262348856486,-1.32441726813571
29.811,-4.38899775425484,-1.1825654232703,-2.05301722087586
29.813,-4.62959348718954,-0.85641652654883,-3.35899346804502
29.815,-5.07063025783381,-0.530267629826784,-4.85742848002606
29.817,-5.51205789195164,-0.209284561706623,-5.67566861185785
29.819,-4.25380333148716,0.056089880879571,-5.4736164234592
29.821,-1.09581642993706,0.321464323466237,-4.97914121244969
29.823,2.66193002944222,0.586838766052431,1.07137142816942
29.825,7.1194845666981,0.588370320143796,7.12188406878854
29.827,14.9769352980236,0.346354592543868,14.830962294533
29.829,26.9343397263948,0.10433886494437,23.2508543424629
29.831,35.5916316438068,-0.137676862655128,28.7128877698099
29.833,33.7487477635621,-0.698526796652799,28.6817551874879
29.835,24.9057879225543,-1.27440033200013,28.6506226051659
29.837,16.0629051990158,-1.85027386734644,18.911827318279
29.839,7.02014262384992,-2.17279168832059,9.17303203139202
29.841,-3.72247680810651,-2.0990351868145,0.712969347018381
29.843,-11.664838764016,-2.02527868530855,-7.04329477315694
29.845,-12.9068382991963,-1.95152218380259,-12.2259296662486
29.847,-10.4484760053829,-0.469929454027031,-11.1076102446948
29.849,-7.88976189512014,1.31029520295827,-9.98929082314294
29.851,-3.8306299672691,3.09051985994356,-5.74273257178908
29.853,3.72899463747368,5.30255870073684,-1.27870317182739
29.855,11.9891132222476,8.74360714159204,1.59250715160333
29.857,17.3497145547239,12.1846555824472,3.3102967644469
29.859,20.7108557247548,15.6257040233086,4.57476750718906
29.861,24.5726178782722,19.0823642991246,4.27780658622353
29.863,28.4350360110857,22.5458758118661,3.980845665258
29.865,31.0981340501715,26.0093873246075,3.81665680195134
29.867,32.861958409305,29.1715551689484,3.67230744151339
29.869,34.6265642419772,30.3170384631227,3.52438699824997
29.871,35.8919849096413,31.462521757297,3.3731034964031
29.873,35.3582411236773,32.6080050514734,3.17240484993258
29.875,32.8253699243493,31.7013592469885,2.71227669418833
29.877,29.3934277196947,29.2147556408827,2.25214853844408
29.879,25.8624658584471,26.7281520347724,1.95205311384828
29.881,22.8325321435731,24.2415484286665,1.69072338189233
29.883,21.3036799756007,18.9102780499906,1.46745006088412
29.885,19.4759195119495,13.5790076713052,1.29069013103441
29.887,13.5492298626353,8.24773729262934,1.08876281626814
29.889,3.62364910727861,2.80745643809787,0.647083045188548
29.891,-6.10072266401919,-2.75091909861137,0.205403274108957
29.893,-13.9238240708502,-8.30929463533048,-0.0237602808297278
29.895,-20.1456248233199,-13.8676701720397,-0.178255976041797
29.897,-23.2660677477925,-17.2025440009692,-0.152832734037366
29.899,-23.2851191513873,-20.4447719254,0.159993485601513
29.901,-23.2027917199284,-23.6869998498251,0.465136487843442
29.903,-24.5190758614551,-25.5231920938654,0.521855460910597
29.905,-25.6339153005843,-25.5698843810364,0.578574433977853
29.907,-25.9472696489858,-25.6165766682073,0.469063650852641
29.909,-25.5591098358482,-25.6632689553783,0.279516318449509
29.911,-24.3694043826153,-23.7314153926142,0.217485042207896
29.913,-22.4781255141361,-21.6275143646411,0.426425385312158
29.915,-19.8852445881816,-19.5236133366679,0.635365728416419
29.917,-15.9907244728391,-17.3082667166615,1.08751455689374
29.919,-12.1945592265567,-14.925751708614,1.54848441851904
29.921,-10.0967466381717,-12.5432367005664,1.77496218432834
29.923,-8.3972409298917,-10.1607216925189,1.85151877412324
29.925,-5.89599853998983,-8.68206442695194,1.81193332074297
29.927,-4.4930239051804,-7.32666048990883,1.43303091768926
29.929,-5.08830690362035,-5.97125655286573,1.05412851463554
29.931,-5.08178471202683,-5.03034983358661,0.745888877426178
29.933,-3.87342573465186,-4.82632705700888,0.445500658644695
29.935,-2.96323113322127,-4.62230428043116,0.449134245201338
29.937,-3.45119668310011,-4.41828150385307,0.70658420135528
29.939,-5.33730209538191,-4.61753729285034,1.02410800735396
29.941,-7.02150339046792,-4.8936080467197,1.59773612059032
29.943,-6.10374510806173,-5.16967880058954,2.1713642338277
29.945,-3.58402439752671,-5.3832935731099,2.33733500537651
29.947,-2.86237576101969,-5.46418938526287,2.42275073335672
29.949,-4.13878560481554,-5.54508519741598,2.18830523423614
29.951,-4.81319834445704,-5.62598100956895,1.60734340575337
29.953,-5.28560490831849,-5.39213270436927,1.04644702426765
29.955,-6.75600916869232,-5.07959836983072,0.626008771760349
29.957,-7.22436690633629,-4.76706403529161,0.205570519252305
29.959,-5.89065295050754,-4.40419138927024,0.160876667763784
29.961,-5.15489169704927,-3.91187737086348,0.22841815684063
29.963,-5.01707165761899,-3.41956335245584,0.208153883905301
29.965,-3.77715614046565,-2.92724933404907,0.0641152235533779
29.967,-2.63515344110587,-2.5150160877838,-0.0953402933556657
29.969,-2.89107411595504,-2.12807150640462,-0.496326563003226
29.971,-3.04488672977636,-1.74112692502612,-0.897312832650074
29.973,-1.99656668288666,-1.4082422339489,-0.997603648387861
29.975,-1.94614046038264,-1.24654719549384,-0.972071543695779
29.977,-2.79360017941109,-1.08485215703905,-0.890397283239556
29.979,-2.73891274210897,-0.923157118584273,-0.704459019220174
29.981,-2.28208086895547,-0.893798567191999,-0.518520755200462
29.983,-2.82312173314738,-0.915904205213829,-0.697037211838669
29.985,-3.56201965438254,-0.938009843235659,-0.877385099233227
29.987,-3.39875508750228,-0.980543105932384,-0.87789261677351
29.989,-2.13332292957196,-1.10478686733,-0.77723992627024
29.991,0.334279691324665,-1.2290306287274,-0.518864849685085
29.993,3.10403968719181,-1.35327439012479,0.135199721807655
29.995,3.97592343687501,-1.51126044490483,0.789264293301557
29.997,2.74992714552259,-1.68512522598242,0.927317475263407
29.999,1.02607379769532,-1.85899000706,1.0265310902697
30.001,-0.0956219332495643,-2.03357073919804,0.621344267178826
30.003,-1.21517199063461,-2.21191021440148,-0.156660271027852
30.005,-3.23259356627042,-2.39024968960493,-0.886209981487394
30.007,-5.54788162844888,-2.56858916480869,-1.4439653026633
30.009,-6.36101349368087,-2.70238358380337,-2.00172062383822
30.011,-5.57199307169425,-2.81112140868053,-1.99943253803592
30.013,-5.18085696268525,-2.91985923355789,-1.90973883380327
30.015,-5.78762104419768,-3.00995541048891,-1.81834589994635
30.017,-5.59226520537495,-2.96334616914476,-1.72532037292086
30.019,-4.59479742794902,-2.91673692780061,-1.66632314454383
30.021,-3.9952446237524,-2.87012768645638,-1.7928350281544
30.023,-3.0936053245086,-2.70581851322782,-1.91934691176475
30.025,-1.78988782198353,-2.46304271874205,-1.93059806768834
30.027,-1.38412236764298,-2.22026692425585,-1.91303404168995
30.029,-2.17632454328868,-1.96501966976562,-1.80199166514056
30.031,-2.86648609778739,-1.56635062521819,-1.57436393003849
30.033,-3.35461766433328,-1.16768158067005,-1.35308045561366
30.035,-3.5407304414868,-0.769012536122623,-1.19594450581864
30.037,-2.7248270294959,-0.341939898494937,-1.03880855602362
30.039,-1.30692736224191,0.107449847982445,-1.12134880630589
30.041,-1.08707327643448,0.556839594459028,-1.29030292464239
30.043,-1.66527357050576,1.00351690166412,-1.59357079843793
30.045,-1.0415131512866,1.38509566634849,-2.11598216798333
30.047,0.284184412845619,1.76667443103218,-2.6381340059361
30.049,0.111769108126049,2.14825319571588,-3.15016411181216
30.051,-1.2587714276694,2.45365829455121,-3.66219421768823
30.053,-1.42741799970717,2.68874924029571,-3.91833698697774
30.055,0.10581911702638,2.92384018603979,-4.04844569496199
30.057,1.44089255750334,3.15893113178388,-4.074873297822
30.059,0.97775907537689,3.24116874364445,-3.87583564033097
30.061,-0.983596033150905,3.32340635550488,-3.67679798284028
30.063,-2.84316807524536,3.40564396736531,-3.34460364996935
30.065,-2.50094515910046,3.44571038305123,-3.00686112229001
30.067,0.0430521422146732,3.44009133621443,-2.63646260028266
30.069,1.58875401549164,3.43447228937763,-2.24474322247405
30.071,0.336111608588008,3.42885324254082,-1.87215227734185
30.073,-0.914854130958259,3.43157444896891,-1.55694663024071
30.075,0.935881940056406,3.43464316594972,-1.24174098313956
30.077,3.88826677159268,3.43771188293054,-1.10728921408402
30.079,4.64222711448702,3.47356883341874,-0.994043207257833
30.081,3.49774429951551,3.55115626291671,-0.928463748691664
30.083,3.45484051414727,3.62874369241469,-0.903489127532274
30.085,4.91349793961372,3.70633112191281,-0.852059188249618
30.087,5.97366333850798,3.84600544181228,-0.684082847505403
30.089,6.53531062667095,3.99107862174658,-0.516106506761188
30.091,7.39842714996686,4.13615180168114,-0.159646440178773
30.093,7.06296486530333,4.28196231343622,0.23541872687589
30.095,5.32889528299092,4.4288788229225,0.66065466899362
30.097,4.49622778743669,4.57579533240903,1.11923725723473
30.099,5.8649562404175,4.7227118418953,1.54252622820954
30.101,7.13501931745154,4.81468315630006,1.70699533923946
30.103,7.00637070910226,4.89916194410301,1.87146445026967
30.105,6.37899744157887,4.98364073190581,1.78807744730546
30.107,5.85288173892299,5.04167261298225,1.62855163808156
30.109,4.92798882549627,5.05268777098905,1.50634183315159
30.111,3.90429592778699,5.06370292899584,1.43783066854756
30.113,3.48178618042309,5.07471808700262,1.36638921214447
30.115,3.46042879901859,5.05812099958984,1.24460001482833
30.117,3.04018366740496,5.03626443685904,1.12281081751196
30.119,2.22102270973327,5.01440787412828,0.583211270257512
30.121,1.70292837398702,4.99559850975228,-0.135449855541472
30.123,2.68589058953337,4.98326444188022,-0.836692010793705
30.125,4.56987168066584,4.97093037400818,-1.50486336688846
30.127,5.35481247944086,4.95859630613613,-2.17303472298321
30.129,4.64067811190313,4.94723771920772,-1.6756024352818
30.131,4.4274702143921,4.93612300251524,-1.16639637339988
30.133,5.21516743237198,4.92500828582276,-0.334157229267897
30.135,5.40371627395836,4.89414507743659,0.68376234796931
30.137,4.69308299945382,4.8125000332672,1.420194087889
30.139,4.18325515603094,4.73085498909782,1.43279996041982
30.141,4.27420954248403,4.64920994492843,1.44540583295065
30.143,4.66591221784199,4.44102552527919,0.785370103176173
30.145,4.35831850989401,4.19288130284704,0.0707958651074506
30.147,2.75138980855043,3.94473708041489,-0.346333345830932
30.149,0.945113410917084,3.64556927302133,-0.539074202967999
30.151,0.739487270526537,3.18482677991683,-0.61713735108514
30.153,1.53447270252918,2.72408428681233,-0.27649351510966
30.155,1.830017280289,2.26334179370702,0.0641503208664258
30.157,2.32610214631705,1.70180341399937,0.330915829450781
30.159,3.52270539848566,1.10106663394602,0.585654633576283
30.161,3.51976852794692,0.500329853891593,0.758691215939881
30.163,2.01725746288549,-0.0884632240992071,0.851643442318367
30.165,1.81518546461436,-0.629481493839679,0.926838036212436
30.167,2.31351395139176,-1.17049976358111,0.901406046026478
30.169,0.912173868406665,-1.71151803332158,0.875974055840566
30.171,-1.38884885444907,-2.05065516757166,0.72249066344886
30.173,-1.58953770987239,-2.29478941453191,0.535987727091889
30.175,-0.889940212048176,-2.53892366149259,0.309626897664964
30.177,-1.09011295724126,-2.71668651728297,0.0325378406954946
30.179,-1.09006821039852,-2.54599956942985,-0.249604111555866
30.181,-0.789833408621398,-2.37531262157642,-0.586138995372681
30.183,-1.18945268046387,-2.20462567372329,-0.922673879188899
30.185,-1.48894258827376,-1.84244473716771,-1.19022238495439
30.187,-0.888319588046163,-1.37254843196581,-1.43225538103024
30.189,-0.987636644799185,-0.902652126764734,-1.62382879217729
30.191,-1.78692219031895,-0.434037173785683,-1.73130289510983
30.193,-0.586163332177366,0.0251811962326228,-1.84520768977095
30.195,2.6146117534987,0.484399566250113,-2.27421637910662
30.197,3.6153109393346,0.943617936267603,-2.70322506844229
30.199,0.315874284277298,1.21076535995471,-3.29398807556077
30.201,-3.38366645059627,1.34986548608726,-3.96623634050851
30.203,-3.78328240249976,1.4889656122198,-4.52058028242423
30.205,-3.283037629759,1.59478914534263,-4.81249202146112
30.207,-5.18300975959734,1.31793185884694,-5.10440376049853
30.209,-7.3831938511033,1.04107457235174,-5.26926420355105
30.211,-7.28357715934896,0.764217285856535,-5.42813793632182
30.213,-6.38420932190682,0.354303572518247,-5.64553354292138
30.215,-6.78514894739326,-0.160154476195693,-5.90194373207289
30.217,-7.38640562640877,-0.674612524909633,-5.98516439949848
30.219,-7.38799333344024,-1.18623798133739,-5.5346785816039
30.221,-7.58995025901656,-1.62988122287132,-5.08419276371013
30.223,-7.5922960799747,-2.07352446440526,-4.03908351379629
30.225,-6.09503653279302,-2.51716770593997,-2.92048148014672
30.227,-3.49820308277303,-2.81522801876002,-2.08087008730463
30.229,-2.40186054937217,-2.97890408969039,-1.48374588693699
30.231,-4.10605369554485,-3.14258016062106,-0.989557417729788
30.233,-6.21077060210203,-3.30625623155143,-0.964298390480294
30.235,-5.41598538907797,-3.20714502923768,-0.939039363230799
30.237,-3.2217451883523,-3.10803382692346,-0.771973123222052
30.239,-3.42813199238314,-3.00892262460906,-0.574826565354811
30.241,-4.83515125972425,-2.86910042768727,-0.386966645648072
30.243,-3.7427700590444,-2.68517465327392,-0.209578892377163
30.245,-1.95103913785343,-2.50124887886024,-0.0677318863919677
30.247,-2.26002425353937,-2.31732310444688,-0.199394109518511
30.249,-3.46972987497772,-2.20501502420614,-0.331056332645054
30.251,-3.78015106000645,-2.09569101455588,-0.386557358799095
30.253,-4.4913299106875,-1.98636700490582,-0.418007480645732
30.255,-4.80327622335206,-1.91546333019553,-0.353866505487668
30.257,-3.11598732236496,-1.89345826359044,-0.149289227321811
30.259,-0.829506041519096,-1.87145319698539,0.0506640755815865
30.261,-0.64389478088307,-1.84944813038034,0.162761848508264
30.263,-1.35915615714418,-1.80500307926027,0.274859621435141
30.265,-1.6752909852188,-1.75860672513902,0.266688991835459
30.267,-2.49233337139851,-1.71221037101777,0.205738703573309
30.269,-3.91030493374733,-1.61339337459729,0.132939308110211
30.271,-4.12919801470563,-1.43594541472742,0.0371387045509563
30.273,-2.64902450755211,-1.25849745485787,-0.0586618990081278
30.275,-2.26984637210121,-1.08104949498832,-0.262912787659641
30.277,-3.19168560418809,-0.796494458734038,-0.468815203495408
30.279,-3.11452575934338,-0.497333912064391,-0.999794259808986
30.281,-1.83838214212366,-0.198173365394744,-1.72169134306894
30.283,-1.66330790760515,0.0974190859108511,-2.64337419413853
30.285,-2.98932691962606,0.386668256567788,-4.09176497851868
30.287,-3.71642459336421,0.675917427224725,-5.54015576289883
30.289,-3.34461045536804,0.965166597882176,-5.5042155374456
30.291,-2.67391356394009,1.1028369304599,-5.33920305026706
30.293,-1.10434130791532,1.21163510340362,-1.95042214059781
30.295,2.3641053361339,1.32043327634754,3.92037516513842
30.297,8.53142265025725,1.3360324232371,10.3086199332287
30.299,17.4975965473454,1.15358363976202,18.6434527740112
30.301,27.762588839699,0.971134856286945,26.9782856147937
30.303,34.4263097744383,0.788686072811541,28.2482334518126
30.305,32.5886699157877,0.378459646601316,28.320042896381
30.307,23.7496778043897,-0.0887111902925692,23.5058886200421
30.309,13.7094079148967,-0.555882027187284,13.8057706227615
30.311,4.46787705939697,-1.0665614385,4.3900627565752
30.313,-5.27494798160347,-1.68912004117532,-3.47515116921751
30.315,-13.7190528000025,-2.31167864385175,-11.3403650950242
30.317,-16.5643845141067,-2.93423724652707,-12.0527714887221
30.319,-13.9109570545037,-3.51367907695268,-11.0873588317009
30.321,-10.4588542145167,-4.07950508456361,-8.48001069720236
30.323,-8.30811978392277,-4.64533109217353,-3.98355400261577
30.325,-5.75873923683076,-5.1464879301976,0.217764198612924
30.327,-2.71072212912709,-5.4428590645296,2.25473344853513
30.329,-1.76411888215276,-5.73923019886107,4.29170269845372
30.331,-3.01894143456539,-6.03560133319254,4.85035054656476
30.333,-2.97514645621374,-6.05941047823174,4.97980831027886
30.335,-1.53274216011125,-5.97722329410052,5.14915000392662
30.337,-1.09177456815776,-5.89503610996945,5.3713610930677
30.339,-0.952242059478508,-5.7498868465594,5.57400007878755
30.341,0.0858649572374529,-5.35288926603213,5.5659511276656
30.343,-0.177495465348689,-4.95589168550557,5.55790217654366
30.345,-1.74233136162208,-4.55889410497901,5.00607402775711
30.347,-1.60860464473406,-4.08999773931271,4.26318832303384
30.349,0.123675814409185,-3.58726665122866,3.52641949529669
30.351,0.0544511363696776,-3.08453556314461,2.79901955509326
30.353,-1.51628075265869,-2.60159624942144,2.08799605616407
30.355,-1.68848190478079,-2.22256375109763,1.68812494144881
30.357,-0.362156748141728,-1.84353125277383,1.28825382673356
30.359,0.362657069446455,-1.46449875444935,0.770899810083495
30.361,-0.114054860170585,-1.23504812625083,0.204386281278247
30.363,-0.792282178660234,-1.08973729999808,-0.302134829053311
30.365,-0.372009597020929,-0.944426473745325,-0.702002750986736
30.367,0.846754113169964,-0.82003506007272,-1.09280819324308
30.369,0.76397306882856,-0.849052671988769,-0.888510803301058
30.371,-0.720357739492718,-0.878070283904819,-0.684213413359038
30.373,-1.70621244676299,-0.90708789582092,-0.497494621245688
30.375,-1.39358161561649,-0.947815947186982,-0.319433944481263
30.377,-1.68249664998158,-0.996350958186419,-0.23810461534766
30.379,-3.17296875820585,-1.04488596918594,-0.357678854370305
30.381,-3.96497064146193,-1.08541923105116,-0.477253093392738
30.383,-2.85848532186939,-1.03393237787359,-0.362543459102963
30.385,-1.35353665981111,-0.982445524695924,-0.243052521276173
30.387,-0.850146627965723,-0.930958671518351,0.0289948226037105
30.389,-0.948309370286219,-0.820503047585581,0.388732069175206
30.391,-1.04801561577375,-0.663714818059858,0.66876482802946
30.393,-1.34926793686205,-0.506926588533855,0.753659013505336
30.395,-1.3520578602719,-0.349125358532775,0.838553198981061
30.397,-0.856381125446027,-0.167012117122186,0.57844601853236
30.399,0.537769945522042,0.0151011242887263,0.298259393505655
30.401,2.13038661169175,0.197214365699315,0.0733619703913202
30.403,2.02144218787658,0.358032732019204,-0.114675984781876
30.405,0.510943925791358,0.499194290563463,-0.164008428381614
30.407,0.898945221711259,0.640355849107471,0.191896799088859
30.409,3.98546169225987,0.781517407651479,0.547802026559333
30.411,6.17044218264194,0.903965227047594,1.16288992861177
30.413,6.25387252833103,1.02641304644346,1.80361128199474
30.415,6.73579539209964,1.14886086583932,2.14828463516263
30.417,7.51621413244443,1.30604234629419,2.26502722710175
30.419,5.89509280380922,1.5008519595623,2.23541127324085
30.421,3.37245991811534,1.6956615728304,1.68688774790991
30.423,2.74836419373625,1.8904711860985,1.13836422257897
30.425,4.02281199360096,2.20951892561032,0.711386690984391
30.427,4.89577495475162,2.53374325371555,0.30177287278194
30.429,4.76725102442935,2.85796758182078,0.132409490266755
30.431,3.93725225280494,3.20629782114447,0.176098380908478
30.433,3.90580937058178,3.58530831110858,0.184651069968739
30.435,5.3729412707947,3.96431880107269,0.0384145466589876
30.437,6.13862296465113,4.34332929103747,-0.107821976651024
30.439,4.70284051373972,4.58934984519812,-0.483838042531017
30.441,3.36563833266866,4.82380605711546,-0.903621640328943
30.443,3.12704136766336,5.05826226903321,-1.15738447275875
30.445,2.28703373348198,5.1595465785743,-1.24177258496253
30.447,2.14564568932136,5.06107303455041,-1.30687740366736
30.449,3.50290023165455,4.96259949052635,-1.26271022587936
30.451,3.95877189421676,4.86412594650246,-1.21854304809143
30.453,3.41327067189998,4.46773049139381,-1.41885009984738
30.455,3.96644049405196,4.03070932113621,-1.67837761714495
30.457,4.21827224717759,3.59368815087785,-1.77756893812645
30.459,2.368751076956,3.11770714372073,-1.68853950690758
30.461,0.817926578711502,2.57246420429751,-1.52909010629203
30.463,0.365824293975856,2.02722126487332,-0.827713115096788
30.465,0.412448761098851,1.4819783254501,-0.126336123902793
30.467,1.55782318742648,1.11194364119549,0.181037972568344
30.469,2.40194061906509,0.775281957924616,0.370722892693828
30.471,1.34479140566606,0.438620274654345,0.153731996529306
30.473,-0.213587972249815,0.214973794185174,-0.613467356967998
30.475,-0.773159156094489,0.231484619669782,-1.37168121600378
30.477,-1.73392768801178,0.247995445154361,-2.0265618887158
30.479,-2.99587587301126,0.26450627063894,-2.68144256142783
30.481,-2.85896125499506,0.430519796750008,-2.78222081385961
30.483,-1.22316544765734,0.633908998017579,-2.68322064265056
30.485,0.11150128567718,0.837298199285149,-2.53111883371609
30.487,-0.0549618226281625,0.999971946130814,-2.29596061705773
30.489,-1.12252773603787,1.05794881017843,-2.07696608004567
30.491,-1.09114771990301,1.11592567422594,-2.20100074441028
30.493,-0.260807802401725,1.17390253827345,-2.32503540877489
30.495,-1.23152877720993,0.993793842990613,-2.42616503702512
30.497,-3.90328991117539,0.738500234234927,-2.51747822122605
30.499,-5.27602589541138,0.48320662547924,-2.45878851617706
30.501,-4.14969856571365,0.198015678384363,-2.1275583503809
30.503,-2.52431826832262,-0.181850173450355,-1.79514029736064
30.505,-1.29987824937989,-0.561716025285072,-1.3451214091331
30.507,0.0236499194072963,-0.941581877120465,-0.89510252090476
30.509,0.946279715620755,-1.15432982267117,-0.725945819253639
30.511,0.568018817928549,-1.30208747133358,-0.698276083771424
30.513,-0.411100379611424,-1.44984511999625,-0.824774672954831
30.515,-2.29106044487412,-1.5309154498179,-1.27888095205209
30.517,-5.27184212673565,-1.34523650427889,-1.73298723114935
30.519,-7.05338773754085,-1.15955755873988,-2.19464813167156
30.521,-6.43565608983093,-0.973878613200542,-2.65650274043628
30.523,-6.61867285549407,-0.793580913186873,-2.90293536275098
30.525,-8.10242223121894,-0.615815564008664,-3.02285031048226
30.527,-7.98683626181953,-0.43805021483014,-3.06644177268279
30.529,-6.87190013225833,-0.328376816340883,-2.91855501679833
30.531,-6.55761707680075,-0.576186158970321,-2.77066826091387
30.533,-5.2439351407479,-0.823995501600201,-2.52304057002048
30.535,-2.93082958432632,-1.07180484422964,-2.26904643646728
30.537,-2.71832272472206,-1.49591424756263,-2.00247398254493
30.539,-3.50637255066067,-2.01919243504264,-1.72733981475739
30.541,-3.19492155685173,-2.54247062252172,-1.45295798912001
30.543,-3.78397457070965,-2.98888258345813,-1.18083318993164
30.545,-5.5735102558706,-2.87160888307647,-0.908708390742778
30.547,-5.06344907422514,-2.75433518269501,-0.641124985823008
30.549,-2.95377536420654,-2.63706148231356,-0.374018301848561
30.551,-2.24450835489685,-1.539560314429,-0.139006608816835
30.553,-1.33559688515738,0.211425831796976,0.0707875913319212
30.555,1.67301497606184,1.96241197801984,0.273822485403969
30.557,4.48131925747507,3.83956882606235,0.452178052639287
30.559,6.08932800330026,7.16768874506046,0.630533619874923
30.561,9.39711293980317,10.4958086640527,0.929931212936086
30.563,14.7047062846111,13.8239285830449,1.24741554548854
30.565,19.2120931100276,17.145276443636,1.6078614037523
30.567,21.9192861049369,20.4613034011872,2.00717721384876
30.569,24.5263393004919,23.7773303587385,2.34225525075632
30.571,27.433287026468,27.002090077946,2.38469454313403
30.573,30.6401576366994,28.0364360767738,2.42713383551167
30.575,33.9469765530751,29.0707820756017,2.10203186719245
30.577,35.2537403172705,30.1051280744314,1.70430198508164
30.579,32.4604455748375,29.2939665173134,1.40248982625207
30.581,27.1671455254136,26.7792595239266,1.2005103998153
30.583,22.5739178704871,24.2645525305398,1.03371041816829
30.585,20.18081445022,21.7498455371485,1.07434785235075
30.587,19.7878612349296,16.5703739311342,1.11498528653313
30.589,18.3950415315344,11.39090232512,0.640178035006245
30.591,13.0023387000757,6.21143071909657,0.0365096120512641
30.593,3.60978192193713,0.96303469121103,-0.68405671145253
30.595,-7.18255991271554,-4.3646614779666,-1.544643597154
30.597,-16.3746117838354,-9.6923576471537,-2.26137385464219
30.599,-22.0663154391802,-15.0200538163313,-1.81417321111164
30.601,-23.6576324553662,-18.1796863942379,-1.36697256758109
30.603,-22.3485518767223,-21.1761313900088,-0.26826015586592
30.605,-19.139059706681,-24.1725763857743,1.03058985783574
30.607,-16.0291572281265,-25.919246951132,1.86181443745847
30.609,-16.7188716943179,-25.7517060471404,2.04727056049721
30.611,-21.5081785175661,-25.5841651431491,2.15574348969854
30.613,-25.1969692350552,-25.4166242391579,1.3147570282286
30.615,-24.2851613836422,-23.4592486127878,0.473770566758651
30.617,-21.3727656494674,-21.2105045432441,0.00503438075910567
30.619,-19.159794323804,-18.9617604737044,-0.326020196502355
30.621,-16.8462063806253,-16.6571815359988,-0.396928833178035
30.623,-13.7319624191895,-14.2366378720974,-0.0522796686573689
30.625,-11.2170551922462,-11.8160942082003,0.290209681980007
30.627,-9.80146383918619,-9.39555054430318,0.580863499431099
30.629,-8.38514321498958,-7.8868314099938,0.871517316882706
30.631,-7.06806662579595,-6.62049601140459,1.00989526521384
30.633,-6.15021058023089,-5.35416061281538,1.08144711270838
30.635,-4.83153496306241,-4.40702720761634,1.10426135082186
30.637,-3.71202119317212,-4.39246433212903,1.03656288579846
30.639,-3.4916523972706,-4.37790145664171,0.968227518264704
30.641,-3.97039816134211,-4.36333858115439,0.773148551164103
30.643,-5.14823132605359,-4.70876031245082,0.578069584063156
30.645,-7.22512799725324,-5.1941760574942,0.36500926798391
30.647,-8.30103246072776,-5.67959180253758,0.14268583273393
30.649,-7.27590144387758,-6.11438433648453,-0.0733909714920511
30.651,-6.04973769607638,-6.32616110262132,-0.275883832061459
30.653,-6.22253964440462,-6.53793786875811,-0.478376692630866
30.655,-7.29427393790565,-6.74971463489528,-0.58818729558656
30.657,-8.06489682069663,-6.61695308056703,-0.695131436966486
30.659,-7.9343739791569,-6.29867089214418,-0.78540710320193
30.661,-7.40268818187354,-5.98038870372077,-0.865681684350893
30.663,-7.0698240310236,-5.62767234104924,-1.04776255928757
30.665,-6.23574661011198,-5.00996255046208,-1.49163104682132
30.667,-5.3004381159518,-4.39225275987382,-1.93549953435585
30.669,-5.96390092075057,-3.77454296928666,-2.55909691766473
30.671,-7.12609502035104,-3.19154929288452,-3.19518882313893
30.673,-5.88695330342724,-2.63369487158191,-3.62288386205702
30.675,-3.24646853802165,-2.0758404502783,-3.90576073947117
30.677,-2.20466438944891,-1.52936038455822,-4.18170801001702
30.679,-3.06152371286582,-1.22426942064451,-4.43630077776618
30.681,-3.81699466677525,-0.919178456730263,-4.6908935455158
30.683,-3.27103802580609,-0.614087492816557,-5.10656587553731
30.685,-3.22366076028506,-0.427019562556765,-5.54013593469981
30.687,-5.07486416519208,-0.353346311689587,-5.5911128319504
30.689,-6.82459809262516,-0.27967306082254,-5.33532584262234
30.691,-6.17280826419445,-0.205999809955493,-4.92532372660675
30.693,-3.91948816101282,-0.243655860056328,-3.93517899113702
30.695,-1.66464393714647,-0.284166507617695,-2.94503425566904
30.697,-0.00826696245596992,-0.324677155179062,-2.29461971142018
30.699,-0.150358245985713,-0.37327418143319,-1.69722664209972
30.701,-2.09090097854794,-0.432162962386901,-1.34466517079103
30.703,-3.12983765287672,-0.491051743340612,-1.21810209764434
30.705,-1.76712958235864,-0.549940524294323,-1.06627514493783
30.707,0.297212572525167,-0.588754422912726,-0.795347045735048
30.709,1.06317304711619,-0.62546101344061,-0.524418946532749
30.711,0.730769112044264,-0.662167603968494,-0.337227185220648
30.713,0.400031228572306,-0.686845936900835,-0.167186240102501
30.715,0.370977100499709,-0.691043723116299,-0.134491734735306
30.717,-0.556399014740079,-0.695241509331764,-0.247639325186006
30.719,-2.08208053642366,-0.699439295547236,-0.346287710378352
30.721,-2.80603467137404,-0.668096709938516,-0.35586954898363
30.723,-2.72825056855598,-0.629731176604101,-0.365451387588907
30.725,-3.04873627412043,-0.591365643269619,-0.34139372792689
30.727,-3.06747143508904,-0.534175747931891,-0.308661732233785
30.729,-2.08443629794697,-0.433062341253361,-0.375383917770825
30.731,-1.69964681063883,-0.33194893457465,-0.563661213700993
30.733,-2.31310122202755,-0.23083552789612,-0.747492787594565
30.735,-2.4247694063999,-0.0649801446237337,-0.893429873655819
30.737,-0.834626438916759,0.12076329681802,-1.03936695971707
30.739,0.357301621942244,0.306506738260103,-1.01495882032051
30.741,0.151004868923314,0.512075879511057,-0.936757451831675
30.743,-0.0534906221935265,0.784018015774642,-0.913430827509551
30.745,1.3438436328721,1.05596015203871,-0.967457758218104
30.747,2.24297901226934,1.3279022883023,-1.06204111318447
30.749,0.543886242193724,1.63106623947322,-1.69544553326915
30.751,-2.45341272639538,1.94793185042425,-2.32884995335495
30.753,-4.04887523952549,2.26479746137472,-3.47032595071007
30.755,-4.14249897975216,2.57592839075961,-4.80451875323541
30.757,-4.23430671033396,2.85695224192522,-5.56833685690355
30.759,-3.42428524208184,3.13797609309032,-5.40154360979858
30.761,-0.112411376370301,3.41899994425543,-5.04070320182338
30.763,4.1012885822691,3.62996885186843,0.670294641790824
30.765,6.71677391975882,3.79890479334965,6.38129248539488
30.767,11.6341009014673,3.96784073483086,13.7984380692338
30.769,23.0533296905816,4.12530348862072,21.9821137972394
30.771,34.3743549716468,4.16675956686486,27.3325521939974
30.773,35.3970158144852,4.20821564510893,27.3039458024768
30.775,28.021335240082,4.24967172335301,27.2753394109563
30.777,20.9474393472949,4.25303181056336,17.4965612496839
30.779,14.7753299532372,4.22584646352118,7.7177830884288
30.781,4.40492121502806,4.19866111647899,-0.843021558733591
30.783,-7.26375132122395,4.17175060506796,-8.77638530471153
30.785,-12.4305780227135,4.15830703958501,-13.8914343352225
30.787,-10.6955628549427,4.14486347410206,-13.0175645955078
30.789,-6.95879133651788,4.13141990861908,-12.1436948557914
30.791,-3.0203023618145,4.14272727428399,-7.76488699853861
30.793,1.21989349004063,4.18031655652862,-3.31454979195747
30.795,3.96175597302566,4.21790583877331,-0.317418054128342
30.797,4.90526705733259,4.25549512101794,1.86228560751895
30.799,6.05044313931494,4.31646337891801,3.52119838207831
30.801,7.59727248252398,4.37866210922108,3.96493242010636
30.803,8.64572590234609,4.44086083952426,4.4086664581352
30.805,9.09578576176222,4.49461539928047,5.02921931363016
30.807,10.3474566565768,4.53646673067546,5.65713961985262
30.809,13.3007349015826,4.57831806207054,6.10382890273431
30.811,15.85557038751,4.62016939346554,6.4394411067916
30.813,15.4119047333789,4.63551357684963,6.4745396474568
30.815,13.369739957188,4.64724314914131,5.73688876797043
30.817,12.3290957560369,4.65897272143297,4.99923788848537
30.819,10.3899225353744,4.66998369483879,4.02510422084375
30.821,6.35218076187666,4.67963037180921,3.03587590714795
30.823,4.41591268710085,4.68927704877962,2.31250636827477
30.825,5.68111265233763,4.69892372575002,1.76637601261366
30.827,5.34768437017228,4.72209924266267,1.20420145320973
30.829,3.61560725492864,4.74844819116669,0.596362621619047
30.831,4.9849257487396,4.7747971396707,-0.0114762099716311
30.833,8.15559521308997,4.79657080336182,-0.544648877856439
30.835,8.22751550660442,4.80628235254614,-1.07132883585467
30.837,6.20067595396839,4.81599390173044,-1.1862797111576
30.839,5.37510042193269,4.82570545091474,-1.0030819403733
30.841,5.45075729983505,4.76392355087875,-0.774864225089639
30.843,5.22760070797456,4.6770223308463,-0.40408335222736
30.845,4.70560255083412,4.59012111081384,-0.0333024793650809
30.847,4.28474031939723,4.46768632719177,-0.0122982871717483
30.849,3.86498336781698,4.20745065062641,-0.0301581706081867
30.851,4.44631733789046,3.94721497406106,-0.0782007584518182
30.853,5.42870296998588,3.68697929749524,-0.149958328329759
30.855,4.71207763947394,3.30113044521167,-0.190552420785111
30.857,2.79641792948575,2.85341241682757,-0.120657820561259
30.859,1.68172285699137,2.40569438844266,-0.0507632203372828
30.861,1.66796505516281,1.94395306273788,-0.0512896482943137
30.863,1.15508773302846,1.39235875790457,-0.0614189437306335
30.865,0.443062671436239,0.840764453071259,-0.156577280211178
30.867,0.231867346417229,0.289170148236967,-0.32416776276639
30.869,-0.478547102652385,-0.223331766472269,-0.478461616662356
30.871,-2.2882238167908,-0.709772087765724,-0.579568955923009
30.873,-4.19718189406838,-1.19621240906004,-0.680676295183842
30.875,-4.90543621362402,-1.6665573936518,-0.433423957433152
30.877,-4.41302183719722,-1.90537715030121,-0.129461904819265
30.879,-3.01997873701791,-2.14419690695105,0.306774724299413
30.881,-1.42635330844056,-2.38301666360047,0.865110962498328
30.883,-1.03220293420869,-2.44601075359266,1.35050644732123
30.885,-2.13756850460495,-2.35308396937686,1.50361627787279
30.887,-3.14246219646088,-2.26015718516122,1.65672610842408
30.889,-2.24689339956496,-2.16723040094558,1.37952495037319
30.891,-0.450914479648756,-1.84063207986852,1.02035979449478
30.893,-0.754608556945851,-1.51285952996206,0.734960448816579
30.895,-3.45801777442745,-1.18508698005618,0.523326913339077
30.897,-4.86112344658098,-0.864331993175186,0.367865344673968
30.899,-3.06393454711908,-0.551815015061964,0.507306601775575
30.901,-1.26653804901526,-0.239298036949296,0.646747858876933
30.903,-1.36900125191526,0.0732189411633712,0.60908179538094
30.905,-0.971325990117498,0.138585436763811,0.532538515168685
30.907,1.52647356146767,0.183912704051631,0.319098791482224
30.909,3.52431902178778,0.229239971339451,-0.0426454126348584
30.911,2.52213343267153,0.140878282268578,-0.375293354535824
30.913,-0.0801007415806627,-0.156586646234062,-0.529207114245006
30.915,-1.78238432407973,-0.454051574736702,-0.683120873954188
30.917,-1.88474566106889,-0.751516503239871,-0.827456385556219
30.919,-1.78724518413075,-1.20257312602048,-0.969397335131152
30.921,-2.48993724708304,-1.6796774630346,-1.24164990643428
30.923,-3.29285027365776,-2.15678180004872,-1.66687699020055
30.925,-3.99602031172131,-2.5997627948597,-2.04225434812939
30.927,-5.79950475073753,-2.97023168748654,-2.05206704990136
30.929,-7.50332432180656,-3.34070058011337,-2.06187975167332
30.931,-6.70748139279906,-3.71116947274087,-1.53629473617637
30.933,-4.71203472186454,-3.84058745655299,-0.859700108118904
30.935,-4.41706739778685,-3.90398512775878,-0.360641821170812
30.937,-4.72260137377056,-3.96738279896468,-0.0875388774527411
30.939,-4.02865085834162,-3.95939644703557,0.0886937646428252
30.941,-4.13528180987884,-3.73725802570126,-0.606906307861505
30.943,-5.44253867768431,-3.51511960436656,-1.30250638036707
30.945,-5.85042760147147,-3.29298118303226,-2.02248806030058
30.947,-5.85899421683286,-3.0111827142616,-2.75016919521171
30.949,-7.06830075121448,-2.70560366714185,-3.15803940276029
30.951,-7.37835276517612,-2.40002462002264,-3.12426594871046
30.953,-5.58916932852307,-2.11704302424079,-3.06932887655655
30.955,-4.40082878207539,-1.9370053734412,-2.77101019621345
30.957,-5.1133878496352,-1.75696772264129,-2.47269151586982
30.959,-5.52684957891083,-1.57693007184169,-2.46865603072592
30.961,-4.44123199207937,-1.51633457578076,-2.56801734389482
30.963,-3.6565985888953,-1.52147856023467,-2.68744239642038
30.965,-3.87299576987336,-1.52662254468857,-2.83696305798034
30.967,-4.09044366616274,-1.54031914938162,-2.95685617792538
30.969,-3.30896206529315,-1.62321422692044,-2.61258447924684
30.971,-2.12859481114701,-1.70610930445911,-2.2683127805689
30.973,-2.04939910831634,-1.78900438199779,-1.79170198179091
30.975,-2.77140430855741,-1.8257548680144,-1.26362597741745
30.977,-2.89462257806826,-1.82839848203593,-0.885944210064521
30.979,-2.21908397935588,-1.83104209605745,-0.753642513640096
30.981,-1.94483950931865,-1.82780283875535,-0.63565670015431
30.983,-1.47191225682189,-1.68337466968048,-0.861252077183309
30.985,-1.10033858867641,-1.5389465006056,-1.08684745421231
30.987,-1.83016508463349,-1.39451833153073,-1.28580364052181
30.989,-2.7614088509135,-1.21691468862496,-1.47334303080895
30.991,-1.89406971460094,-1.00679251196474,-1.59891044839702
30.993,-0.428195824814124,-0.796670335304516,-1.61430547007578
30.995,0.536166714487677,-0.586548158643923,-1.62698720470007
30.997,1.39899521934615,-0.481175604590387,-1.50671787366091
30.999,2.36026449746283,-0.37904272958622,-1.38644854262175


==> ecg_log_lik.csv <==
4.48168907033806,14488.5922750298,14502.4495553205
4.71147018259074,14460.4599515364,14465.9057004005
4.95303242439511,14433.66941283,14434.3501171625
5.20697982717985,14408.1877915857,14414.855971344
5.4739473917272,14383.9820438787,14391.7316927434
5.75460267600573,14361.0192750932,14369.1373795366
6.04964746441295,14339.2669940159,14347.2501325258
6.35981952260183,14318.6932946992,14325.4186202448
6.68589444227927,14299.2669691471,14305.1566496512
7.02868758058929,14280.9575571276,14291.4509454084
7.38905609893065,14263.7353422593,14268.61689946
7.76790110630677,14247.5713057454,14250.9952818851
8.16616991256765,14232.4370505502,14237.4881180625
8.58485839717789,14218.3047093108,14236.901342033
9.02501349943412,14205.1468487948,14214.966249355
9.48773583635853,14192.9363823082,14188.7061236882
9.97418245481472,14181.6464992691,14177.1112244038
10.4855697247276,14171.250618409,14176.7381796324
11.0231763806416,14161.72236803,14165.6800095532
11.5883467192234,14153.0355937166,14166.0305426651
12.1824939607035,14145.1643911586,14151.7437236286
12.807103782663,14138.0831595118,14152.5400731349
13.4637380350017,14131.7666691729,14132.9591463487
14.1540386453758,14126.1901370434,14138.6919689399
14.8797317248728,14121.3293023134,14124.4805842984
15.6426318841882,14117.1604964276,14117.1074314725
16.444646771097,14113.6607020672,14125.5384921112
17.2877818405676,14110.8075975297,14102.9341076701
18.1741453694431,14108.5795846028,14100.9912138055
19.1059537282317,14106.955799746,14113.0035469147
20.0855369231877,14105.9161099188,14101.6726392419
21.1153444225406,14105.441095621,14114.8571799291
22.1979512814416,14105.5120245353,14108.361559438
23.3360645809427,14106.1108195635,14104.3312377859
24.5325301971094,14107.2200250296,14092.3528314027
25.7903399171931,14108.8227744516,14111.5717538068
27.1126389206579,14110.9027626326,14128.0126210662
28.5027336437673,14113.4442240021,14105.4726953221
29.964100047397,14116.4319182505,14128.438255429
31.5003923087479,14119.8511234353,14140.922044567
33.1154519586923,14123.6876359804,14158.8053474126
34.813317487602,14127.927776387,14129.2589528902
36.598234443678,14132.5583990612,14120.8056626202
38.4746660490321,14137.566904443,14123.8704633738
40.4473043600674,14142.9412515819,14154.4164581469
42.5210820000628,14148.6699694246,14180.1125062352
44.7011844933008,14154.7421653121,14139.9470490301
46.9930632315793,14161.1475295014,14157.0344991608
49.4024491055302,14167.8763348731,14157.1286839159
51.9353668348314,14174.9194313379,14201.6331751429
54.5981500331442,14182.268234776,14181.8695900923


==> eit_traces.csv <==
0,-0.73558208165426,-0.841899906488227,0.132771600477841,-0.740816595698524,-1.25558352574468,0.471189509183866,-0.200076599334151,-0.119477983477671,-0.0853219663724612
0.0769230769230769,-0.723207827410228,-0.796067605247188,0.0789930474838514,-1.06933123975158,-1.05623774276275,0.0616875852672223,-0.639907495084827,-0.0373141070471108,-0.454347463418788
0.153846153846154,-0.715888045086846,-0.75383085011658,0.0324364617990835,-0.991418102762266,-0.870143541149077,-0.171387467918016,-0.176145038052652,0.0699695185198561,-0.349949172908128
0.230769230769231,-0.726194856009011,-0.710899457888701,-0.0482251102745377,-1.04437726089885,-0.733654522042387,-0.302569623893901,0.406040239620816,0.133524551265195,0.251633669296809
0.307692307692308,-0.78331509374396,-0.648537388517448,-0.15720290866105,-0.886613501707552,-0.654210552569787,-0.226368770887832,0.57475971275172,0.13082667423444,0.4065382769413
0.384615384615385,-0.466372985353795,-0.574835637113466,0.0607163349385443,-0.200268887505838,-0.636232576367133,0.364032222531137,0.229244956890471,0.0790970467082748,0.173917448640581
0.461538461538462,-0.412654904432944,-0.515035329100067,0.117454481799506,-0.356254728558999,-0.653532517188349,0.309056786278006,-0.324080289081367,0.0349319492023036,-0.274375394559432
0.538461538461538,-0.44407382437886,-0.477371512404055,0.0493755937595279,-0.774396809719374,-0.648970454361307,-0.11293281966273,-0.552725967246197,0.0232108726600436,-0.568717506573072
0.615384615384615,-0.463637776823756,-0.459408904732919,0.0159391926174007,-0.73974538638887,-0.596852604203134,-0.147836200488102,0.184870269903925,0.0576155422317337,0.0932011308012407
0.692307692307692,-0.6169452605509,-0.457358677350689,-0.177153185885277,-0.868604199026567,-0.534070590502461,-0.351182966217395,0.511946495257288,0.0856005069859014,0.376915662054812
0.769230769230769,-0.548356426345966,-0.472245821332338,-0.10251728583825,-0.408115409684576,-0.487275198179079,0.081124502310792,0.537417129926479,0.0915763759623449,0.428319031029079
0.846153846153846,-0.387861018189586,-0.52405161587681,0.128983327888902,-0.00825776502111708,-0.495531562025808,0.454521392546034,0.00269953568182617,0.0788107971153084,-0.0121544994577672
0.923076923076923,-0.518153662044465,-0.63407544366348,0.108308953361021,-0.38710403600401,-0.585667859372236,0.196185161316231,-0.349550534656699,0.08659719706218,-0.358587631882911
1,-0.784357667237878,-0.802057340575485,0.0485895194754932,-0.823226835699618,-0.780431175224971,-0.144281197108158,-0.469550832697114,0.105388659379116,-0.576619077670379
1.07692307692308,-0.998591999766918,-1.01008005574953,0.0160306725455036,-1.27146285508777,-1.07849969083237,-0.147719212612673,0.262925291659286,0.131302623270174,0.0944766131697779
1.15384615384615,-1.41105285982504,-1.23884109834412,-0.159488312754394,-1.93716340377511,-1.47646940915401,-0.353933154196714,0.533340830690166,0.125024473524568,0.355296618396144
1.23076923076923,-1.54631969449403,-1.44817934700927,-0.119465225913694,-1.85429285569464,-1.91220109797582,0.00434607610984106,0.572175783042724,0.0714077514821178,0.435396988645267
1.30769230769231,-1.51697700692294,-1.58873463018752,0.127972350047647,-1.85379083100744,-2.29403767869369,0.450789612684527,-0.0470893404054318,-0.0177765085634617,0.00283626084815051
1.38461538461538,-1.57770309095639,-1.63220942933989,0.106438854016393,-2.34036865351313,-2.54695640531572,0.174300261632461,-0.430000577878049,-0.0959702262377353,-0.375877604263058
1.46153846153846,-1.59719823024876,-1.58131059980618,0.0451811011006017,-2.73780338637966,-2.61872461063154,-0.159506419009649,-0.688690638652717,-0.132124038098434,-0.527239246694689
1.53846153846154,-1.46997817001863,-1.46793773232039,0.0115470262425878,-2.7279957919767,-2.49016515546578,-0.196765190637007,0.0444091929396958,-0.114020479819513,0.171499651041773
1.61538461538462,-1.52648764867772,-1.33287777614833,-0.181297932778132,-2.66920577266316,-2.20440160278623,-0.335835207059504,0.324728444978856,-0.0455340937390316,0.390821017952104
1.69230769230769,-1.28298513567683,-1.20091621002538,-0.0698053098658323,-1.71720942708888,-1.84976998025935,0.196546944275,0.470399170735069,0.0279282143433113,0.397215990057985
1.76923076923077,-0.944633634954779,-1.07093261396674,0.129012173938183,-0.959601205251402,-1.50077621212868,0.460541161276461,-0.00574010292987083,0.0818331748961562,-0.110105552095776
1.84615384615385,-0.84724852958059,-0.942839993158092,0.0784087961625223,-1.14820975467055,-1.22034385963005,0.0569149998820534,-0.382665091639428,0.110639016753608,-0.4643384690342
1.92307692307692,-0.775231764050189,-0.825656441203924,0.0368956685621304,-1.17782005578876,-1.02328130327365,-0.173166509562612,-0.370847380135893,0.135213643636606,-0.396168834364013
2,-0.724525464222025,-0.725423081263736,-0.0258990080736127,-1.16148988001923,-0.892324439357097,-0.26621378711133,0.438894219662389,0.165198452322171,0.2256730873868
2.07692307692308,-0.818967031721406,-0.635086850268319,-0.175507319638116,-1.16483298596148,-0.787147642801191,-0.30823547926984,0.631588578278625,0.205083053518106,0.398266551757671
2.15384615384615,-0.571431215126349,-0.555236553232832,-0.0422929343971847,-0.506978147635231,-0.717030888070001,0.247881221060787,0.556952315886821,0.211619495613161,0.357885059009999
2.23076923076923,-0.347769872974456,-0.48383252792605,0.127622773923085,-0.163121738177098,-0.669183024763412,0.456305384446199,0.0336169441111171,0.18438423774776,-0.118835972681945
2.30769230769231,-0.374808427919345,-0.422642337586336,0.0854892312464992,-0.510233916297048,-0.636614203888152,0.0823987970810764,-0.255165502501751,0.147874719019995,-0.446815088230481
2.38461538461538,-0.33890184476726,-0.382915074521337,0.0426646059293453,-0.792385016814631,-0.615638067717614,-0.168168073590082,-0.45766078895452,0.133624776721197,-0.482140314526052
2.46153846153846,-0.361422059167356,-0.34840859146988,0.0115037795684203,-0.756061315040615,-0.570188439337316,-0.195422873086767,0.363312149907737,0.141056445517992,0.16971682396426
2.53846153846154,-0.475231968968206,-0.314972762984306,-0.184492733142378,-0.897004225381969,-0.505699952940378,-0.351927443597877,0.56476314137026,0.162170263182978,0.386902332630123
2.61538461538462,-0.338808656778866,-0.298160092080731,-0.105703233234963,-0.323229532015921,-0.460344761236215,0.0704426814265158,0.606523784393056,0.160397156105777,0.432396632254369
2.69230769230769,-0.164744214626884,-0.308720274147545,0.127860343272845,0.0241224972961693,-0.430532662969687,0.451898206835325,0.0392235565461998,0.143767071779825,0.00866177885307749
2.76923076923077,-0.243573268579664,-0.368309271797536,0.112504446002461,-0.092342764948087,-0.439305164627747,0.233608053735392,-0.0632118876429734,0.122628115595999,-0.33704733536534
2.84615384615385,-0.451500433183677,-0.482902278389648,0.0494754562924188,-0.647038352031422,-0.498804089898535,-0.114973080619744,-0.496861729581671,0.122838531788091,-0.573722999978034
2.92307692307692,-0.607832785843958,-0.641252530901503,0.0193173084403176,-0.784956439303973,-0.619522226009045,-0.133356499717067,0.0899577866557294,0.131044851634346,0.0128222479124443
3,-0.969205309652685,-0.833688733581379,-0.128538038262829,-1.24594902755932,-0.820980920381938,-0.352234820070707,0.501759127351381,0.150000477498883,0.320938572570765
3.07692307692308,-1.1839654443654,-1.05982214745389,-0.147521341963582,-1.31015725168497,-1.13601390303018,-0.185654460139865,0.623758346814354,0.139497349745326,0.410910321885892
3.15384615384615,-1.22705162025907,-1.29115200456721,0.0441051315174975,-1.13881340734511,-1.55304314441969,0.349978076197853,0.17849407454629,0.0894235644507111,0.21403235338861
3.23076923076923,-1.44572895180156,-1.48797906565139,0.116292980910007,-1.64586036655072,-2.04197915394165,0.397745219333809,-0.0842900922233077,-0.00856491014923337,-0.205343426657836
3.30769230769231,-1.64537056989921,-1.60757950948535,0.0636159856781936,-2.60545786114099,-2.51366489178498,-0.0050829179712967,-0.467507528754667,-0.114686342815092,-0.515974778014924
3.38461538461538,-1.64561004942749,-1.62748171873429,0.0344399196982942,-3.12896439560349,-2.85229498791491,-0.162362740437708,-0.651282651649471,-0.204647555251399,-0.338993053631184
3.46153846153846,-1.60266406236379,-1.56203701845545,-0.0169733123656882,-3.29638355965926,-2.95640697023437,-0.251561615355977,-0.00852020078706198,-0.233632656781872,0.215451913254129
3.53846153846154,-1.65005434369155,-1.46127730312572,-0.180499274070086,-3.24086437472395,-2.81850820075191,-0.333433267224576,0.206524404140154,-0.205082375731343,0.392459710923955
3.61538461538462,-1.4291672466161,-1.36130263593191,-0.0679081139970506,-2.2217136460656,-2.49345879499221,0.2049608341025,0.306068121351492,-0.135108872352717,0.398201921604328
3.69230769230769,-1.14225489529039,-1.26723602274487,0.128992020767787,-1.59764520507643,-2.0976598829307,0.461137486741577,-0.128396030593915,-0.0616949447125616,-0.114032351939138
3.76923076923077,-1.06684822921837,-1.16240502969445,0.0784648923591078,-1.65893810079161,-1.73788578565914,0.0549429508170349,-0.407698036841921,-0.00396929786043104,-0.47140571367668
3.84615384615385,-0.980321286236029,-1.02530921744526,0.0384193138383133,-1.68841211908363,-1.4505652421844,-0.168838404396006,-0.529238512807961,0.0379968351812889,-0.397509731809237
3.92307692307692,-0.809708367602693,-0.86614224877129,-0.0241060897143991,-1.48071951475853,-1.21740653674872,-0.263477086446704,0.310875891703575,0.0862758080016972,0.223107242037683
4,-0.835092563261683,-0.714998471179362,-0.17698129371581,-1.35055702317375,-1.01777987950081,-0.317274914884404,0.627474026212952,0.136426301350706,0.396866839749567
4.07692307692308,-0.650855889907072,-0.592736767396278,-0.0334189959462691,-0.653565059163421,-0.84118907964467,0.259223128034849,0.565531161410196,0.178942590102851,0.346224959554392
4.15384615384615,-0.342460655036867,-0.49864047453789,0.123221869065743,-0.209750007968325,-0.703429772786974,0.44237230974143,0.035650516254339,0.190563233655831,-0.147761222491972
4.23076923076923,-0.327915572122745,-0.423641756945371,0.0703664373951511,-0.544082578618208,-0.627120932793911,0.024772772656823,-0.252381275605908,0.168539678247847,-0.49524659504853
4.30769230769231,-0.291070621107298,-0.353099033252971,0.0364587483628482,-0.801013359193041,-0.594564365542162,-0.162747356117451,-0.42705714571183,0.131418465334242,-0.359629772033406
4.38461538461539,-0.255622031084722,-0.287198246158111,-0.0268603570026036,-0.757726911971371,-0.573240856908974,-0.268079194712625,0.329936283918189,0.124853271219081,0.225902086240609
4.46153846153846,-0.371998028047944,-0.22926557410451,-0.177385707025424,-0.848216482851333,-0.54896878236476,-0.319907593810912,0.623876827371515,0.131000559042032,0.396129761483304
4.53846153846154,-0.202392113559518,-0.17338961125498,-0.0605044498846377,-0.293523317852746,-0.500982375621208,0.226914262654164,0.556711398254365,0.14657835222459,0.3912561192269
4.61538461538461,0,-0.122062969368255,0.13275710157016,0,-0.458954158282514,0.473841475890719,0,0.1395635704054,-0.0937740067851021
4.69230769230769,0.0230783137269795,-0.0804902281625063,0.0973244319717961,-0.183025733540856,-0.450957612797107,0.123096417298845,-0.205104893801713,0.103601560294109,-0.422823904920426
4.76923076923077,-0.00739952310012792,-0.0736024529220326,0.0466202488824629,-0.670329109023316,-0.456621698947986,-0.152345988437087,-0.630102316296346,0.0546687359989405,-0.533849344205465
4.84615384615385,-0.0896723996344222,-0.13855927874996,0.0150222091789547,-0.61551552650916,-0.43885381706369,-0.160635649163395,0.0962373262532959,0.0512403660494608,0.123498100172932
4.92307692307692,-0.431177257046507,-0.276851514434279,-0.163040876431115,-0.749651028365769,-0.43014447351711,-0.357943265644397,0.507138780105683,0.0668737155743608,0.359416250222173
5,-0.571840060977369,-0.46706350801106,-0.128820950367448,-0.482000423666548,-0.527785976744137,-0.0567874775257053,0.538457298493016,0.0609066114985092,0.428651404170312
5.07692307692308,-0.563549234990093,-0.72744564829928,0.0959214708141021,-0.450801437044354,-0.887496148473035,0.410591567734629,-0.117683746273217,-0.00520793544071776,0.11177183993998
5.15384615384615,-0.887644498183401,-1.05531052038338,0.118689905427626,-1.0414322960817,-1.56106074898999,0.329564314494637,-0.32502891901206,-0.12062331473894,-0.268392429925962
5.23076923076923,-1.32260906696187,-1.35080126952991,0.0531710126784995,-2.31751079303104,-2.41683051940157,-0.0567630878624808,-0.799729630226238,-0.265552449359166,-0.561199672462273
5.30769230769231,-1.58269066622223,-1.51198431631982,0.0261106709207996,-3.25836134174678,-3.16747371633865,-0.13649354118846,-0.648190863215441,-0.391661845654692,-0.175860508265975
5.38461538461539,-1.6563129328226,-1.54063066019169,-0.0518989806638726,-3.91959674489877,-3.52175058437181,-0.309903627815665,-0.190397011992517,-0.431084454492714,0.252171800274343
5.46153846153846,-1.73617272465453,-1.51815327577623,-0.174504002304716,-3.7640626923038,-3.40768244695159,-0.308547496018845,0.0152698212839172,-0.377273770830337,0.397268477847798
5.53846153846154,-1.51630695102016,-1.48027844722902,-0.0148066281212955,-2.63669665153845,-3.00322222683536,0.282135818233539,0.0341154054139862,-0.257031548348058,0.317888511924881
5.61538461538461,-1.39262235263397,-1.38662296550683,0.118301381381384,-2.09524074551281,-2.5417436755578,0.425837527755459,-0.278523800578226,-0.100174058829272,-0.179260981149607
5.69230769230769,-1.23328798354249,-1.23326098869396,0.0627248988031793,-2.17596037373566,-2.11018054583025,-0.0106807950607591,-0.503044054299209,0.0857974574007065,-0.526162456988265
5.76923076923077,-1.04486516847919,-1.0802928854504,0.0298520263088071,-1.82773373789967,-1.6784687929865,-0.142480723218313,-0.0124735142841957,0.297102690507379,-0.231054188517342
5.84615384615385,-0.998619980053955,-0.975169561739068,-0.0631896186059282,-1.58375527606888,-1.27326075584356,-0.317263696786674,0.74888878742069,0.49223097054632,0.261923958806248
5.92307692307692,-1.0792871002342,-0.895249912499383,-0.160162537543884,-1.23517958323547,-0.972502140024655,-0.245508977848531,1.07293061317902,0.608125236514328,0.403237676648407
6,-0.73555323609579,-0.800876766154042,0.0639574921790583,-0.398650577424037,-0.788293969301171,0.375633730696559,0.920312539620103,0.662983058520731,0.178735803961473
6.07692307692308,-0.622921463863647,-0.713571210957662,0.119004533740348,-0.452960885456235,-0.685906622966321,0.292646589832633,0.378010996719114,0.683738359351721,-0.301251568255385
6.15384615384615,-0.605449809300901,-0.662721287469212,0.0492951192966486,-0.769545268685728,-0.588291579409527,-0.127046275554541,0.0825733791438646,0.715141905815984,-0.578110376615132
6.23076923076923,-0.630365309373817,-0.635293636051624,0.0140006450531256,-0.650147254157474,-0.488621407267644,-0.168791212894412,0.874017277477023,0.750724620077258,0.137214176750105
6.30769230769231,-0.76511634367152,-0.617556551143168,-0.182547558105368,-0.750000602262185,-0.44044863476034,-0.346855707787294,1.2223192731824,0.770405820831795,0.388903836134526
6.38461538461539,-0.720786653722407,-0.668739088131623,-0.0717554262312446,-0.322097101404918,-0.462873285092595,0.192245093569717,1.26458273961479,0.753379445837019,0.404682653488162
6.46153846153846,-0.693676162330154,-0.86021438418069,0.128026644447936,-0.0593093329692305,-0.570633465089311,0.458605496842432,0.623570734985342,0.705268932183522,-0.123088075818482
6.53846153846154,-1.09543295322735,-1.13310575666129,0.0711850513729106,-0.931108998908737,-0.888361691167928,0.0259421550684764,0.032958149057234,0.615103020764944,-0.499937572044521
6.61538461538461,-1.42361064598765,-1.38686315048184,0.0347030491626149,-1.60344301297157,-1.46511466369977,-0.148932043552205,0.282204754157746,0.506925374312351,-0.299336696253464
6.69230769230769,-1.68872231236369,-1.61689726511546,-0.0531151753409641,-2.54408540386762,-2.18504961681745,-0.311793404105896,0.722064505125256,0.402125891549762,0.252070628502428
6.76923076923077,-1.9968567572926,-1.80780104803737,-0.15988239380778,-3.18309887014954,-2.77851253772911,-0.245989003310485,0.739266113248515,0.349440587859941,0.402322499433931
6.84615384615385,-1.88861172107592,-1.90685366854653,0.0767775726395787,-2.59326886309158,-3.01078003855004,0.391017271663313,0.66123764377046,0.342882704445157,0.153752213924551
6.92307692307692,-1.78321404131969,-1.9033969828287,0.115094768549319,-2.54532503658141,-2.81124224268775,0.250114982833536,-0.0176675048048081,0.378559386442733,-0.333990897416833
7,-1.78274932782292,-1.79557917044049,0.0477843276530074,-2.47472379513492,-2.34356652702437,-0.145645355848545,-0.111576710734592,0.44990420192093,-0.547118605829684
7.07692307692308,-1.517224919069,-1.58533140389466,0.00390731294248182,-2.03330814975374,-1.84155533121409,-0.216005361663231,0.71873342749736,0.560966530663356,0.192306268227808
7.15384615384615,-1.4289572356449,-1.34957267224457,-0.176775951959141,-1.67736926139191,-1.40709012443234,-0.322550890424431,1.18992310987221,0.697590615783074,0.394100785768641
7.23076923076923,-1.20524574891463,-1.17880609127222,0.0107292461870529,-0.866837450722388,-1.04909316260376,0.314106293744546,1.14124845483445,0.831253551702118,0.279226788146118
7.30769230769231,-0.860836256035556,-1.05217779329149,0.118351717240053,-0.418153771999818,-0.769989647352931,0.3549889763162,0.582287042007685,0.915742720320418,-0.249663876932208
7.38461538461539,-0.845151340245184,-0.93309272024635,0.0494878902639126,-0.638556277381722,-0.574562573447857,-0.0947439162640219,0.322084234120384,0.929928874169678,-0.57779998232351
7.46153846153846,-0.829548901532832,-0.850287099164341,0.0183783534007394,-0.584126995734821,-0.462250108793794,-0.134264587886151,1.05791097804955,0.900273061729276,0.0976830789950314
7.53846153846154,-0.931337410243625,-0.808800605980692,-0.18034670441013,-0.721744370319934,-0.403865963407419,-0.357523333699444,1.31444448517346,0.884697363205271,0.380847550109966
7.61538461538461,-0.835250938966553,-0.775065352373113,-0.072714087959411,-0.237882172990849,-0.394100081303818,0.188589091717228,1.28043011950774,0.891563915193058,0.406469422186802
7.69230769230769,-0.677102475674655,-0.78886032598428,0.120347131823717,-0.0608603095908435,-0.41229054466986,0.432153508034555,0.68495744771657,0.897207407935127,-0.170652710635042
7.76923076923077,-0.83204122829165,-0.915881549261639,0.0539116281085536,-0.488175449454725,-0.456116528598556,-0.0523557424706776,0.262358697033245,0.898699575715461,-0.562634183238714
7.84615384615385,-1.12785826741378,-1.14162038051547,0.0216605870624891,-0.655999225208972,-0.60209086860659,-0.123982228147665,1.00482623916487,0.884410804469231,0.0251901830469488
7.92307692307692,-1.50552596288589,-1.38264175361351,-0.171158005948597,-1.2917962820082,-0.936879624064151,-0.358775669916408,1.17971442952479,0.828467565665816,0.368825248232476
8,-1.6596358749735,-1.61856416810384,-0.0890248639983637,-1.33967651240196,-1.46676887158737,0.128605813539634,1.10231030544483,0.716538942175281,0.419304527571742
8.07692307692308,-1.74497226205276,-1.84791313992454,0.129926447015941,-1.50007190792744,-2.0785146179437,0.465593856169063,0.489642267223638,0.573703503348653,-0.111938688428187
8.15384615384615,-1.96062752399389,-2.00449895170364,0.067380692205616,-2.49796689998115,-2.59112799221047,0.0107322982459211,-0.122591969117118,0.473215227705349,-0.514857924827676
8.23076923076923,-2.0467153697176,-2.03691929405497,0.0306638319728497,-3.06980106205956,-2.87532254254771,-0.131472848103352,0.191146710117769,0.41979916798036,-0.203084225234913
8.30769230769231,-2.107331719712,-1.99044828305999,-0.0999458372115642,-3.23959374849784,-2.8697751480281,-0.339124157498222,0.723583553691135,0.414333637164492,0.292446456223998
8.38461538461539,-2.09894748928544,-1.92038230332949,-0.136772760309301,-2.78489841267135,-2.59495700877662,-0.116331704204677,0.874423902966026,0.480382566829351,0.417567216820498
8.46153846153846,-1.74871019248833,-1.81801868401714,0.128023623065982,-1.6787997088658,-2.14208906846497,0.459758767329572,0.711888791944337,0.635407267505882,0.00666945129166999
8.53846153846154,-1.57817029148523,-1.66453205901219,0.0913660844874618,-1.59588493236131,-1.62150340165029,0.0980404925299316,0.187864329609448,0.846117852554968,-0.449611055165139
8.61538461538461,-1.42386484909691,-1.50138053423104,0.0373136123072253,-1.2765375152534,-1.18533902030912,-0.144422759309937,0.806258966115207,1.01004542607132,-0.31278500607444
8.69230769230769,-1.40796034323932,-1.35760846791196,-0.0881111881980916,-1.21034612210439,-0.896872609194283,-0.332500177471647,1.39716908163836,1.07317580304425,0.281275370984002
8.76923076923077,-1.3499468543777,-1.22164227901962,-0.135748878650062,-0.885043104510821,-0.733515904271789,-0.109975859660357,1.48980627699626,1.06923761808692,0.418078456287122
8.84615384615385,-0.992844687974098,-1.11068928089,0.128309388360091,-0.21804974065887,-0.646791260276894,0.461237376548621,1.09120434593733,1.06003976782387,0.00171908805233101
8.92307692307692,-0.922302638118572,-1.02866792698923,0.0896498534397409,-0.54942259558363,-0.539757333809458,0.0915981843066001,0.46770612166024,1.10844612390077,-0.455080348091571
9,-0.930999579421339,-0.963634830317277,0.0367749559146,-0.493000634883185,-0.410553367928548,-0.141102852866474,1.01121580762357,1.16519435720434,-0.297041811431072
9.07692307692308,-1.02761038345726,-0.931784480302826,-0.0930118729160133,-0.636609488535595,-0.332587819373388,-0.33531563652438,1.5021474740453,1.15668320541631,0.285242190358836
9.15384615384615,-1.02354355923521,-0.950946158744427,-0.136923816337744,-0.436153954803367,-0.317796441425127,-0.119384663138176,1.51468806589284,1.11801070266549,0.416011751327627
9.23076923076923,-0.901866885657351,-1.04687579830149,0.124860776553158,0.0706529915011569,-0.393809503166134,0.450204018588327,1.1703429304032,1.08166394772094,0.0449349482804745
9.30769230769231,-1.0921735378235,-1.20913109828728,0.107710456965806,-0.4930711740805,-0.559137128629921,0.171714526723253,0.493336393215707,1.07192831387512,-0.395384440420849
9.38461538461539,-1.35790749988625,-1.40241792770057,0.0460100235361696,-0.868565991468064,-0.837139348387529,-0.147771886801763,0.704329317237756,1.04842980225979,-0.482061207495472
9.46153846153846,-1.67085581329886,-1.61118981837243,-0.0131525849845597,-1.58853529315416,-1.27174913468049,-0.243263823470856,1.20139135318343,0.94988513463888,0.208335883705658
9.53846153846154,-1.96887521712035,-1.81541922587865,-0.173205606863541,-2.16741740031767,-1.83006000054462,-0.313800044875417,1.17813541235888,0.79207201833252,0.391460596950123
9.61538461538461,-1.96032417078179,-1.99356104817447,0.0175404736344895,-2.09554240728497,-2.43939923779465,0.323383446695241,0.93791525340252,0.625826210261854,0.271832672939655
9.69230769230769,-2.09950559219814,-2.1075480193906,0.118474494632451,-2.68235519293256,-2.94743891451283,0.350602250911753,0.233255177563218,0.520316899383867,-0.255666436501966
9.76923076923077,-2.1201577894027,-2.13451969411945,0.0489300844170649,-3.28303079399015,-3.22471118199348,-0.0925254748943515,-0.0537612906415387,0.492101707989422,-0.579456558676989
9.84615384615385,-2.09871601959727,-2.10612344949212,0.0200349071126069,-3.40721774822863,-3.27049787322364,-0.123585068994689,0.611653612091696,0.486127965826725,0.0951566718923317
9.92307692307692,-2.20530028863841,-2.06361746082076,-0.173898980524509,-3.50122727385219,-3.12787570459957,-0.358519657902017,0.85056720470259,0.490034795765552,0.371398328555393
10,-2.08597979061355,-2.01492568394802,-0.0706143592750896,-2.6913813697378,-2.87442619002562,0.194725163216683,0.981117666728335,0.523457776278282,0.406019084024888
10.0769230769231,-1.86186307444833,-1.94325885978161,0.116907243894303,-2.18552027362818,-2.55393395509783,0.401454836595821,0.342002605771989,0.60739633386923,-0.210708296790448
10.1538461538462,-1.77732190214851,-1.82922317561396,0.0488403389197109,-2.20075948455737,-2.17036109004826,-0.0980567936046661,0.13592744766109,0.740804905752188,-0.578803744559967
10.2307692307692,-1.64576823799434,-1.68956940086618,0.0122060380504498,-1.93619717163753,-1.78822509620718,-0.176827816561558,1.01412506741454,0.861375168045659,0.154162854535207
10.3076923076923,-1.69226504513458,-1.54880194885629,-0.17560638040187,-1.79705885460085,-1.45470797047731,-0.327265618019638,1.36861530679688,0.94609662929117,0.388364554670068
10.3846153846154,-1.44070379416685,-1.41285728208283,0.0277632655919049,-0.965356893514592,-1.16948172740959,0.336475515323458,1.34474611399002,1.02071146414679,0.256602526299603
10.4615384615385,-1.13848626350821,-1.29573129175744,0.119727055328117,-0.632986839225927,-0.937423779488155,0.305258221614416,0.686009539140483,1.08845836436945,-0.296150762588175
10.5384615384615,-1.12981590239595,-1.2019841985388,0.048949739631426,-0.768190743396499,-0.739580883550417,-0.130999885392251,0.584801028152537,1.15025562727228,-0.573795036245456
10.6153846153846,-1.06176523112333,-1.12908618477221,0.00822364606088666,-0.768165541274361,-0.61363136881449,-0.202724117676627,1.34389418647728,1.16183324646682,0.182177142303982
10.6923076923077,-1.20601994003523,-1.0588753730828,-0.17500541823564,-0.890864332242901,-0.569614523122769,-0.326141842549647,1.56096330773547,1.12892003034417,0.387747458309503
10.7692307692308,-0.98090080858298,-0.977187597864798,0.00966889636380724,-0.314011715879609,-0.560012234533427,0.313300436758932,1.45555438466886,1.09762954565011,0.285590492584831
10.8461538461538,-0.785064480682479,-0.914070486758459,0.118215562790809,-0.244650912965818,-0.551302550490221,0.353016543485501,0.762970001192736,1.09169620636037,-0.253753953987707
10.9230769230769,-0.804243911319012,-0.91665580542866,0.0485700572958848,-0.57992113450519,-0.516853584501715,-0.0931024265589253,0.460064665051676,1.10568836336557,-0.579296395995829
11,-0.955078978585282,-1.00328609375303,0.0195844603773526,-0.604149422094772,-0.512346425890686,-0.126792437675483,1.24750993074979,1.09208523854343,0.103348600446471
11.0769230769231,-1.3097369755279,-1.14766462307947,-0.177582915062969,-0.981206118089634,-0.625162904961692,-0.357618172332209,1.46392444753252,1.02688487056275,0.375572777138456
11.1538461538462,-1.38455332358855,-1.32278823666907,-0.0841960927210927,-0.77281221347842,-0.923966495092685,0.142312655785231,1.32971627342634,0.909574482145087,0.415067823097209
11.2307692307692,-1.37227147782593,-1.51929973294514,0.128225090996602,-0.924961495799484,-1.42546216955222,0.460468924198839,0.62944208577726,0.766679394223639,-0.118511251911648
11.3076923076923,-1.69137488865757,-1.72079617950378,0.0663913231622414,-2.01743340024195,-2.06147734650002,0.00671034229527653,0.0439094434804072,0.626963487388214,-0.521966161493982
11.3846153846154,-1.87006236216313,-1.88389101464242,0.0336975047298573,-2.75444940354092,-2.69022837244512,-0.120970394293294,0.324867057423148,0.511582109825459,-0.2019813571587
11.4615384615385,-2.11876467451536,-1.97444790058028,-0.0925406838037169,-3.54172027932922,-3.11518576552881,-0.334696764001858,0.713070256863907,0.442406587503372,0.281494668417987
11.5384615384615,-2.18645961066564,-2.00348661732202,-0.144699116764117,-3.488748781082,-3.23767193274338,-0.184033782755049,0.834162534031332,0.432561282297742,0.400577642600106
11.6153846153846,-1.92372731834441,-1.99355636310241,0.0919713490646203,-2.66388154087037,-3.11051992772764,0.411183347523505,0.653849308451538,0.462645097562262,0.126749896776474
11.6923076923077,-1.82006672842987,-1.93386379343295,0.116603019582646,-2.57066366797912,-2.84065341977629,0.263877905327589,0.0963302148899484,0.535063081140044,-0.328362471779632
11.7692307692308,-1.81673473684414,-1.82131366691755,0.0486375300079482,-2.58244463511028,-2.52384724438954,-0.119348027432427,0.0567238680944481,0.628841205057093,-0.573237403735451
11.8461538461538,-1.64564213753023,-1.66957123944942,0.0164484011880828,-2.41210771132012,-2.17757091372203,-0.146720728800828,0.839015441007954,0.715535931944178,0.126310216703099
11.9230769230769,-1.68031301577956,-1.5133511280098,-0.177436061420574,-2.25558135296086,-1.81793729545961,-0.357141249221182,1.13074023975258,0.77146134372413,0.37486339771745
12,-1.43121438624222,-1.37826196156797,-0.0765292007487006,-1.24351041526046,-1.51336040713247,0.169752185296368,1.26660045882636,0.791822328759817,0.409716285164994
12.0769230769231,-1.12484462577157,-1.25958360781635,0.120275449018623,-0.869929068041807,-1.26339966891516,0.43080282891319,0.570999802134602,0.835018901456576,-0.169709452072915
12.1538461538462,-1.10414365901854,-1.16069947294548,0.0525435601571117,-1.11141332760245,-1.05120171855263,-0.0540669638026553,0.298982174862433,0.916944015171612,-0.567644148589396
12.2307692307692,-1.07440505061063,-1.09574894422191,0.0236106340482077,-1.00605558931975,-0.886031257679111,-0.11328566396955,1.09983101653535,0.979920896067931,0.0407969760786865
12.3076923076923,-1.16971017822546,-1.04254369363147,-0.170567675312003,-1.15886268160783,-0.78429540053156,-0.357716806619072,1.3365903085862,0.980127674816437,0.365326197396919
12.3846153846154,-1.05004698919033,-0.975341381050948,-0.0911926228668224,-0.652677784200767,-0.767889941498484,0.113512908096334,1.3668820892133,0.92215004186042,0.418570557543271
12.4615384615385,-0.760734978014787,-0.891939993004096,0.131337964207213,-0.297153302175223,-0.777497490569805,0.472728645732742,0.770157301497792,0.870858619587866,-0.0940974179975847
12.5384615384615,-0.745914257448433,-0.831050120692851,0.0764111086549375,-0.737624975058725,-0.739259094749221,0.0433495364431529,0.252330611358751,0.878362027537201,-0.494610522647752
12.6153846153846,-0.788892956441646,-0.833373484138461,0.0398647861766449,-0.71340223589407,-0.660768836649388,-0.129436199402121,0.703432084201348,0.916940643369109,-0.29861558763603
12.6923076923077,-0.938213902030713,-0.886915753091348,-0.0561039507446893,-0.94159718012996,-0.582705013881092,-0.313066082786621,1.23365487197766,0.948167808259435,0.245538129878252
12.7692307692308,-1.11497895601657,-0.981938539050965,-0.157348046684708,-0.876794677767637,-0.591272599691334,-0.253836911999731,1.3620082397252,0.928724558440736,0.389358216381582
12.8461538461538,-1.02771559790478,-1.13519981766907,0.0443310534468219,-0.381036480548079,-0.773127269476684,0.356283846784037,1.01175756418341,0.863854084104755,0.227451717538724
12.9230769230769,-1.22153993462298,-1.34805043926539,0.118081214402467,-0.815463989998486,-1.18071926622955,0.33854238156298,0.416277654201625,0.757897763760781,-0.265821957350204
13,-1.59702746994078,-1.58005713272049,0.0476614211324156,-1.7893880677237,-1.79944368081383,-0.0827244239849017,0.0599974799582258,0.63003691326086,-0.580708794073069
13.0769230769231,-1.77060621317678,-1.77584195770323,0.0247437433555264,-2.57445171046665,-2.49993776379061,-0.110449887613238,0.54620264069451,0.504466982344401,0.0240989207415735
13.1538461538462,-2.09042471410444,-1.9137360022258,-0.147243367689278,-3.4811864043098,-3.07302546273269,-0.360023398226735,0.770752480726624,0.415999252242098,0.332973836116119
13.2307692307692,-2.16007431405163,-1.99815199929315,-0.126909702134703,-3.51867345533807,-3.34938156393077,-0.0615110045636031,0.803601680859481,0.388356345527829,0.418572132497432
13.3076923076923,-1.90956531050475,-2.0242174032011,0.122630616988608,-2.84681626575139,-3.32212828845198,0.448579586871831,0.48352351127755,0.412745606367828,0.0496896551238178
13.3846153846154,-1.90046174016019,-1.97325401035061,0.111113946614746,-2.85507779598289,-3.11444073683678,0.211208187028986,0.0692425727223377,0.445367087106644,-0.367404270003941
13.4615384615385,-1.85005780677999,-1.83938010934926,0.048485884638444,-2.92640253551715,-2.8132404537553,-0.129074807017978,-0.109383881569044,0.496840746893757,-0.565767336918725
13.5384615384615,-1.6480936305478,-1.67116386819791,0.0148542820262683,-2.65013524796839,-2.46142543383855,-0.154634208541232,0.681927531469331,0.576978990829218,0.137891714104412
13.6153846153846,-1.70106394260264,-1.52210891233093,-0.175915904657117,-2.47368690225186,-2.07163525587148,-0.355867301204802,1.07789911318595,0.686690422475894,0.37164153626136
13.6923076923077,-1.44296788825354,-1.39889825942557,-0.0876745055070662,-1.55714475939464,-1.67843677576645,0.123948969558092,1.23229478335921,0.798417782821086,0.415075791024324
13.7692307692308,-1.14692925895485,-1.28704141214084,0.127633918219107,-0.843193375750799,-1.36933554681299,0.459188915493611,0.795386540449363,0.880702581781387,-0.114764363062105
13.8461538461538,-1.09199045499911,-1.18216281408564,0.0653266766070198,-1.1997735680809,-1.16751957447762,0.00370563785961186,0.361289802593495,0.92440193954773,-0.524802709338006
13.9230769230769,-1.03261596563308,-1.09333013487368,0.0346772123384178,-1.1349834597367,-1.03006773148862,-0.110077014545721,0.772356971502832,0.971366371439805,-0.179915008972703
14,-1.10198092914592,-1.03377405739855,-0.0988142726274221,-1.24212078334566,-0.929048927530769,-0.33683778806291,1.35088092218215,1.01433675668617,0.283363427157083
14.0769230769231,-1.09822540240061,-0.978670972466013,-0.141178650664732,-1.05066912257516,-0.827184982117788,-0.170633769230492,1.47294550334751,1.05539868874581,0.396611615227478
14.1538461538462,-0.777361587360815,-0.899641311601584,0.0935924905580207,-0.360119800667094,-0.737260588572051,0.412739358238163,1.18378062999877,1.0631867032098,0.123373112112052
14.2307692307692,-0.665323067377987,-0.811090662524573,0.115981805051668,-0.350786665764676,-0.696066131914779,0.261954746364792,0.755289399293775,1.02287241762332,-0.328841415378829
14.3076923076923,-0.664985016809483,-0.742770049493474,0.0479079854847586,-0.817820622358378,-0.687441399982664,-0.112886855075095,0.378566263621623,0.964177577726671,-0.5686136731763
14.3846153846154,-0.679338110623722,-0.723043597846326,0.018180863469591,-0.85125566679077,-0.685729943737357,-0.133588205801067,0.970046969596403,0.94277800807808,0.120603840099632
14.4615384615385,-0.887701583855525,-0.777910536944832,-0.169542668324997,-1.01719221975923,-0.689775822596578,-0.355736271653292,1.41272948402577,0.968847624817077,0.362232131405409
14.5384615384615,-1.01294682514378,-0.91614880616673,-0.110904857094749,-0.769813317979322,-0.731355770389093,0.032640332129101,1.46925355746911,1.00766127519693,0.426754752969511
14.6153846153846,-0.976169841323882,-1.13547077270468,0.124430822562735,-0.448251997841289,-0.927767080676903,0.454949025628242,0.928590222717053,0.97863543670605,0.015896024167685
14.6923076923077,-1.30502524434018,-1.39232894503451,0.110131765695041,-1.04576465247421,-1.37078659354938,0.204594866575575,0.5841861693356,0.865926533220733,-0.371578621997274
14.7692307692308,-1.63087032030771,-1.6089769689868,0.0479293757513132,-2.1194263454286,-2.00031311934471,-0.117679816061231,0.0783577975832118,0.699610646704992,-0.565395533927383
14.8461538461538,-1.76359182607699,-1.74842453501549,0.0209798590527709,-2.82598220078526,-2.65769112133488,-0.116693164873665,0.649680268857502,0.547987779311912,0.106789600573001
14.9230769230769,-2.03440709167775,-1.82268349564515,-0.151856480807016,-3.60494750617038,-3.11924372008987,-0.357547481495414,0.795797512808052,0.473325248526666,0.337439979059646
15,-2.04793098342396,-1.8640299120126,-0.126420898014901,-3.36436797609994,-3.263582824661,-0.0660641186488107,0.935492254531409,0.486341284689045,0.413821371385067
15.0769230769231,-1.80832439699291,-1.87565240799392,0.121107385361599,-2.63678045245404,-3.13299837168232,0.445768523021881,0.602582069497081,0.536538133870303,0.0549143727807476
15.1538461538462,-1.76909614658279,-1.81818906673037,0.111057633812106,-2.59869012263787,-2.8469672682431,0.21508276313389,0.289953297067846,0.585030106445964,-0.36330887314552
15.2307692307692,-1.67674424380149,-1.6804201468864,0.0479817941333443,-2.6812440587275,-2.52089677298763,-0.122730127157043,-0.0482885163697312,0.622504703532077,-0.561694089333887
15.3076923076923,-1.48782243334053,-1.50565168174806,0.0160987210710561,-2.38261304100658,-2.19454130412094,-0.14477182457718,0.730660474984432,0.678297100558974,0.132574719867788
15.3846153846154,-1.4820525875372,-1.34741321577733,-0.17048176320382,-2.18782933211848,-1.8465608414912,-0.354487551333018,1.17860314785409,0.772340471809348,0.362789981159149
15.4615384615385,-1.36067088662476,-1.23557224408206,-0.105991054048732,-1.51120345015593,-1.50218618645731,0.0487448995523277,1.34025165567565,0.882849471023006,0.422310575343308
15.5384615384615,-1.02355270575974,-1.15723554196764,0.12609191070566,-0.689244075110327,-1.22559855813213,0.460125449481348,0.923804654124753,0.951071062681727,-0.0133875977171008
15.6153846153846,-0.968121736282158,-1.07783387188066,0.104998970482717,-0.886434522756992,-1.0443651242341,0.156183782706091,0.537942910282989,0.972069023763354,-0.407221203654952
15.6923076923077,-0.944300541097409,-0.999183457937054,0.0475185625924269,-1.07496944124164,-0.953075521909143,-0.12647827952238,0.398279416722251,0.967284528004726,-0.514648338732307
15.7692307692308,-0.928520106666847,-0.934963451725984,0.0120732114492749,-1.08161793482867,-0.892860473168359,-0.167292692257317,1.19980390532915,0.977354206110603,0.152706013392685
15.8461538461538,-1.05611963919806,-0.887697106771161,-0.176405153665359,-1.19765229946489,-0.801428541664054,-0.35306865468228,1.40123430007278,1.01319132350388,0.370658081933489
15.9230769230769,-0.90473164466718,-0.854844824072089,-0.0998792753341937,-0.586691389079045,-0.703138627218497,0.0709389182716623,1.44473876258162,1.04172418399329,0.418269734874754
16,-0.671893820915223,-0.826502419550613,0.126640906571438,-0.169655665215343,-0.628153759306684,0.461798496893644,0.934192416099491,1.03965603660666,-0.0246370059852717
16.0769230769231,-0.711315026823265,-0.802314581932153,0.104174827571412,-0.400946368742851,-0.601490532872736,0.149556173993832,0.739752946682142,1.0124363426298,-0.411759431440824
16.1538461538462,-0.748755602158208,-0.793658937629793,0.0474496627806221,-0.773572857003751,-0.618554431449398,-0.125415569366467,0.384859923719375,0.987310761518357,-0.512313116915691
16.2307692307692,-0.765621498656843,-0.803052013752779,0.0125921157595637,-0.808464054240174,-0.626833138312224,-0.16344865743423,1.14349721409912,0.993259207129023,0.150013550768976
16.3076923076923,-0.99750145202142,-0.851203125563573,-0.173184168941342,-1.00694037444325,-0.620251331932248,-0.352839324359079,1.42176245320718,1.02853814054622,0.365805131107913
16.3846153846154,-1.00295141701887,-0.966672703700257,-0.103992057137989,-0.563960535951882,-0.685455141726353,0.053550598482626,1.48806367916511,1.01759366397734,0.41941333983551
16.4615384615385,-1.03054711630573,-1.14321174240005,0.125341449093198,-0.373100859701381,-0.904658959073616,0.458322356216431,0.872245758981962,0.915403558416599,-0.0122180180101625


==> equidistant_inducing_points.csv <==
0,-5.5
0,-5.27272727272727
0,-5.04545454545454
0,-4.81818181818182
0,-4.59090909090909
0,-4.36363636363636
0,-4.13636363636364
0,-3.90909090909091
0,-3.68181818181818
0,-3.45454545454545
0,-3.22727272727273
0,-3
0,-2.77272727272727
0,-2.54545454545454
0,-2.31818181818182
0,-2.09090909090909
0,-1.86363636363636
0,-1.63636363636364
0,-1.40909090909091
0,-1.18181818181818
0,-0.954545454545454
0,-0.727272727272727
0,-0.5
0,-0.272727272727272
0,-0.0454545454545458
0,0.181818181818182
0,0.40909090909091
0,0.636363636363638
0,0.863636363636364
0,1.09090909090909
0,1.31818181818183
0,1.54545454545455
0,1.7727272727273
0,2.00000000000001


==> inference_times.csv <==
570,0.102064,0.07915,0.116499,0.203208,0.515829
1000,0.103317,0.103892,0.144891,0.257013,0.630859
3124,0.257227,0.281708,0.416027,0.748262,1.48667
9954,1.327882,1.480867,1.891371,2.937475,4.914026
31725,11.861588,12.297892,13.405048,16.738309,22.990381
100000,124.354274,124.869678,128.427768,136.595934,155.178588


==> learning_times.csv <==
570,22.470341,15.494557,21.186918,35.229104,153.329153
1000,26.452611,20.12936,27.200761,43.61725,198.239445
3124,18.309055,14.623472,19.392881,30.423412,121.006212
9954,42.777449,44.774942,42.500984,83.021944,318.304213
31725,66.330194,53.391908,70.158835,73.09023,269.252268
100000,234.843746,194.25544,197.220228,264.738088,595.819977


==> marg_lik_eval_times.csv <==
570,1.890277,1.282691,1.742516,3.023523,12.700269
1000,1.647049,1.257026,1.657308,2.722095,12.522699
3124,1.842203,1.398877,1.877654,3.021729,12.053167
9954,2.217645,1.879146,2.398568,3.640109,12.653132
31725,4.143044,3.325988,3.91148,5.245436,15.097328
100000,10.655861,10.179935,10.396376,11.585295,21.453459


==> regression_errors.csv <==
570,0.291398483573568,0.286304673356828,0.28451133509324,0.283980450090538,0.284629901900585
1000,0.281554566109886,0.284291274980626,0.260978466429945,0.266612471422169,0.259999149931447
3124,0.218416181367412,0.21353706112198,0.211869349824415,0.211252445746507,0.217533736381253
9954,0.182213827199922,0.163908282707988,0.163016837007877,0.16778794038104,0.170207037751723
31725,0.161392900009811,0.173960560632289,0.162042489900177,0.174896250433209,0.172198714783423
100000,0.180049246238683,0.174538011112103,0.168077709956614,0.178907758192163,0.157304420613452


==> samples.csv <==
-1.2,-0.238188517116175,-0.249868288502503,0.491427242289704
-1.19,0.059537185983649,-0.630708902007305,0.927770149760965
-1.18,0.312836238967208,-1.05583513462255,1.26714569249891
-1.17,0.446118003014964,-1.36984493253569,1.46445947765353
-1.16,0.440496162849297,-1.44114591070845,1.53459859712494
-1.15,0.321947600230577,-1.2165805166093,1.53197211625664
-1.14,0.133938968847841,-0.740264677750832,1.52190268281974
-1.13,-0.0855161445281342,-0.132903911723173,1.55850368362033
-1.12,-0.310509730892967,0.453891938476412,1.67370495061898
-1.11,-0.519942902897342,0.886961331137811,1.87438124898611
-1.1,-0.687602263055225,1.08700068233957,2.14382033691824
-1.09,-0.780034776957856,1.04125221418783,2.44652318565179
-1.08,-0.765263433310325,0.793978438446275,2.73647036540638
-1.07,-0.627763875844106,0.422350631629768,2.96762107545604
-1.06,-0.381409329762573,0.00874732085963006,3.10397297891654
-1.05,-0.073095964950787,-0.380664575364911,3.12676377148444
-1.04,0.225883347122956,-0.70593221907465,3.0377641643919
-1.03,0.438212576144164,-0.952551392636157,2.85868420462725
-1.02,0.502036953627502,-1.12450317151544,2.62704283924311
-1.01,0.387819381701636,-1.23624989509562,2.38902717418414
-1,0.105057299632637,-1.30675409920252,2.19044334330701
-0.99,-0.302382656507125,-1.35580426448859,2.06764259952032
-0.98,-0.769373325812857,-1.40130753413446,2.04063708644957
-0.97,-1.22581949001324,-1.45636335141799,2.11008159733108
-0.96,-1.61099492764189,-1.52620063078256,2.25857806568607
-0.95,-1.88270417590305,-1.60623189568116,2.45546053475561
-0.94,-2.02051772056894,-1.68266481422185,2.66340529382279
-0.93,-2.02423773358458,-1.73621691706357,2.84509868101042
-0.92,-1.90958174718033,-1.74808497894645,2.96863367867124
-0.91,-1.70292507742693,-1.70622704302582,3.01097192647283
-0.9,-1.43627785023706,-1.60977258811024,2.95941156790971
-0.89,-1.14297767780328,-1.47005248981645,2.8113966361677
-0.88,-0.854152052512298,-1.3079748537724,2.57317736889872
-0.87,-0.595896083711595,-1.14871638953671,2.25784097117727
-0.86,-0.387198269443026,-1.01548181574529,1.88314843751509
-0.85,-0.238756536935702,-0.924189630386698,1.46948823996325
-0.84,-0.152837027541248,-0.880441202508753,1.03812591335363
-0.83,-0.124211068889756,-0.879291270787478,0.6098120275366
-0.82,-0.142012500743652,-0.907490332158913,0.203725248177835
-0.81,-0.192172515992753,-0.947273304137156,-0.163318898961579
-0.8,-0.259984221740155,-0.980545388414792,-0.477469105937694
-0.79,-0.332356086974016,-0.992443537585428,-0.728300144098682
-0.78,-0.399420903921586,-0.97361095853716,-0.909147133346596
-0.77,-0.455333884544402,-0.920959402371154,-1.01728767629797
-0.76,-0.498269631640175,-0.83707750777634,-1.05392835582047
-0.75,-0.52977056232998,-0.72869360857642,-1.02395677138201
-0.74,-0.553684219438641,-0.604696462723452,-0.935446170537794
-0.73,-0.57494867672825,-0.474180511132918,-0.798937736002203
-0.72,-0.598454287121188,-0.344860658852609,-0.626563543964381
-0.71,-0.628145383470775,-0.22204637729782,-0.431100313943122
-0.7,-0.666448155838435,-0.108217833824641,-0.225053702793343
-0.69,-0.714038446877592,-0.00313375338953525,-0.0198640004098242
-0.68,-0.769907301422565,0.0956678441350278,0.174699605845925
-0.67,-0.831647876722799,0.192140750587884,0.350920861936625
-0.66,-0.895874350533665,0.290930396271671,0.503291718895696
-0.65,-0.958687676411479,0.396629534438359,0.628465882099939
-0.64,-1.01611863060151,0.51317674940161,0.725054113729219
-0.63,-1.06449970531684,0.643443403613577,0.793313437809286
-0.62,-1.10073915353113,0.78901846831786,0.834782140230484
-0.61,-1.1224895117276,0.950173199968624,0.851905614152897
-0.6,-1.12821738692601,1.1259699968502,0.847687464472819
-0.59,-1.11719066370078,1.31447143719637,0.825388498262518
-0.58,-1.08940394742529,1.51300485396275,0.788285225539159
-0.57,-1.04546392630721,1.71844271326712,0.739490527128092
-0.56,-0.986454517010251,1.92746733958102,0.681832700647943
-0.55,-0.913798224325149,2.13679821570433,0.617785133949254
-0.54,-0.82912602511031,2.34336959911968,0.549436981269519
-0.53,-0.734163932512454,2.54445448274199,0.478494933378056
-0.52,-0.630640686162424,2.73773735246258,0.406306891475905
-0.51,-0.520217973068519,2.92134256701375,0.333899659860937
-0.5,-0.404442316205671,3.09382759899126,0.26202426878775
-0.49,-0.284716244713156,3.2541511338392,0.191204034824998
-0.48,-0.162285495119383,3.40162553493315,0.121781793402057
-0.47,-0.0382386573090605,3.53586187171453,0.0539638645482736
-0.46,0.0864842577040835,3.6567139653073,-0.0121407796100285
-0.45,0.211077517457738,3.76422604658022,-0.076486981559005
-0.44,0.334852338999622,3.85858688630813,-0.139065802732838
-0.43,0.457218671757975,3.94009177324277,-0.199882779987316
-0.42,0.577667675143195,4.00911257218005,-0.258941681723443
-0.41,0.695755955143491,4.06607528825131,-0.316233225704649
-0.4,0.811092177049749,4.11144407131875,-0.371728108553987
-0.39,0.923326313210881,4.14571036896667,-0.425373645212101
-0.38,1.03214150554254,4.16938590203373,-0.477093309314155
-0.37,1.13724833191234,4.18299824581326,-0.526788488424583
-0.36,1.23838114510202,4.18708798933462,-0.574341820763987
-0.35,1.33529608655678,4.1822066657864,-0.619621549127118
-0.34,1.42777036714697,4.16891488066772,-0.662486411286823
-0.33,1.51560242079562,4.14778026700977,-0.702790660666965
-0.32,1.59861257977528,4.11937507557859,-0.740388911625766
-0.31,1.67664397435974,4.08427334281482,-0.775140566900367
-0.3,1.74956342074388,4.04304767959016,-0.806913669812967
-0.29,1.81726211802644,3.99626578320207,-0.835588082147196
-0.28,1.87965603440498,3.94448681179075,-0.86105794536869
-0.27,1.93668591196103,3.88825776901575,-0.883233420472202
-0.26,1.9883168588875,3.82811003893599,-0.902041744994129
-0.25,2.03453753447528,3.76455619411555,-0.917427658763446
-0.24,2.07535895542736,3.69808717431993,-0.929353273077686
-0.23,2.1108129685882,3.62916990504988,-0.937797472730005
-0.22,2.14095045299596,3.55824540194395,-0.942754920718023
-0.21,2.16583930866446,3.48572737501166,-0.944234765977623
-0.2,2.18556230162387,3.41200133299199,-0.94225912793337
-0.19,2.20021482691668,3.33742416591195,-0.936861428546307
-0.18,2.20990264616848,3.26232417049148,-0.928084644996409
-0.17,2.21473965514646,3.18700147758482,-0.915979532390787
-0.16,2.21484572254951,3.11172882901045,-0.900602872618103
-0.15,2.21034464080221,3.03675265365608,-0.882015780743229
-0.14,2.20136221915226,2.96229439065119,-0.8602821070813
-0.13,2.18802454096202,2.88855200613897,-0.835466953797555
-0.12,2.1704564039125,2.81570165746547,-0.807635330137073
-0.11,2.14877995620795,2.74389946045606,-0.776850947941401
-0.1,2.12311353420046,2.67328331927557,-0.743175178162046
-0.09,2.0935707059884,2.60397478369761,-0.706666160744011
-0.0800000000000001,2.06025952249794,2.53608090459907,-0.667378073629973
-0.0700000000000001,2.02328197397398,2.46969606096753,-0.625360559585936
-0.0600000000000001,1.98273364767039,2.404903735835,-0.58065830754315
-0.05,1.93870358601082,2.34177822531884,-0.533310782633176
-0.04,1.89127433710614,2.28038626294102,-0.483352104931749
-0.03,1.840522197433,2.22078854987627,-0.430811065446265
-0.02,1.78651764055924,2.16304117949115,-0.375711282052483
-0.01,1.7293259282078,2.10719694725407,-0.318071490816704
0,1.66900790551014,2.05330654171151,-0.257905959578473
0.01,1.60562097275317,2.00141960592859,-0.19522503762279
0.02,1.53922023976685,1.9515856681669,-0.130035823717359
0.03,1.46985985794783,1.90385493234884,-0.0623429608331792
0.04,1.39759453347801,1.85827892435825,0.00785044804329889
0.0499999999999999,1.32248122194127,1.81491098770933,0.080541801876611
0.0599999999999999,1.24458100594128,1.77380662219751,0.155727845879627
0.07,1.16396115496835,1.73502365834989,0.23340339294044
0.08,1.08069736703638,1.69862226013826,0.313559930704005
0.09,0.994876191053155,1.66466475016688,0.396184115594826
0.1,0.906597622155796,1.63321524816259,0.481256155993605
0.11,0.815977864261581,1.60433911828854,0.56874809621212
0.12,0.7231522425965,1.57810221640321,0.658622008563464
0.13,0.628278251841721,1.55456993702274,0.750828108784618
0.14,0.531538710476393,1.53380605530664,0.845302813145861
0.15,0.433144988116247,1.5158713660557,0.941966760679291
0.16,0.333340263281984,1.5008221265537,1.04072283214879
0.17,0.232402753750396,1.48870831141692,1.14145419609635
0.18,0.130648855074983,1.47957169837179,1.24402243580928
0.19,0.0284361037850874,1.47344380782311,1.3482657983727
0.2,-0.0738341313665387,1.47034372733882,1.45399763077309
0.21,-0.175714339371086,1.4702758648886,1.56100507121642
0.22,-0.276709071365688,1.47322767722515,1.66904806466287
0.23,-0.376273799524295,1.47916743716866,1.77785878495065
0.24,-0.473814593638464,1.48804210544189,1.88714154664389
0.25,-0.568688785729578,1.499775385587,1.99657328954416
0.26,-0.660206808520748,1.5142660417102,2.10580471143009
0.27,-0.747635394481699,1.53138656367539,2.2144621183716
0.28,-0.830202328225933,1.55098225566072,2.32215004320228
0.29,-0.907102927830777,1.57287082201517,2.42845465488217
0.3,-0.977508425855751,1.59684249491679,2.53294794049848
0.31,-1.04057638150749,1.62266072740613,2.63519260310047
0.32,-1.09546321877487,1.65006343293471,2.7347475385738
0.33,-1.14133893083756,1.67876469587566,2.83117369703954
0.34,-1.17740391591763,1.70845681704848,2.92404002944542
0.35,-1.20290782609423,1.73881247653988,3.01292913645504
0.36,-1.21717020939036,1.76948671141992,3.09744210714354
0.37,-1.21960260739398,1.80011831568033,3.1772019595252
0.38,-1.20973164821591,1.83033018296928,3.25185496679321
0.39,-1.18722254121138,1.85972804122961,3.32106909803131
0.4,-1.15190224969563,1.88789698243772,3.3845287621844
0.41,-1.10378148967327,1.91439519826505,3.44192505211873
0.42,-1.04307459089485,1.93874439839001,3.49294080235594
0.43,-0.970216163142578,1.96041654862504,3.53722997590957
0.44,-0.885873448493349,1.97881683298312,3.57439122818231
0.45,-0.790953204831807,1.99326314309873,3.60393599092287
0.46,-0.686601983232307,2.00296292549715,3.62525205990293
0.47,-0.574198698687368,2.00698889518865,3.63756450790553
0.48,-0.455338498560324,2.00425590021738,3.63989668154965
0.49,-0.331807066337287,1.99350207578477,3.63103513903007
0.5,-0.205544688720514,1.97327827881735,3.60950345055379
0.51,-0.0785996719177859,1.94195052633145,3.57355080960995
0.52,0.0469289701524284,1.89772065941481,3.52116214347818
0.53,0.16895917556317,1.83867054855864,3.45009672423585
0.54,0.285502836461396,1.762834678371,3.3579619100191
0.55,0.394750298770349,1.66830475173401,3.24232737020545
0.56,0.495159401559703,1.55336790888194,3.10088270296737
0.57,0.585544701775608,1.41667722380073,2.93163764237048
0.58,0.665160872916352,1.25744936484652,2.73315897154461
0.59,0.733772489872722,1.07567987462903,2.50483200329609
0.6,0.791700773522459,0.872361758618136,2.24712739775023
0.61,0.839836788094688,0.649688422582253,1.96184696401172
0.62,0.879610621266147,0.411218056946054,1.65231582836909
0.63,0.912907886667927,0.161973959089247,1.32348444498701
0.64,0.941929074525873,-0.0915453153132617,0.981903725253479
0.65,0.96899422296011,-0.341470066736498,0.63554171236964
0.66,0.996304983741203,-0.578796791721685,0.293421832330403
0.67,1.0256875833087,-0.793769081281931,-0.0349187149719297
0.68,1.0583517206684,-0.976400127782283,-0.340126999943173
0.69,1.09470949635173,-1.11711906620675,-0.613836275209967
0.7,1.13430178466685,-1.20750457985736,-0.849489516421151
0.71,1.17587386984741,-1.24104864890273,-1.04307718278582
0.72,1.21762528290466,-1.21387331881447,-1.19366733080797
0.73,1.25763023930321,-1.12530747735032,-1.303608504401
0.74,1.29438730627206,-0.978223867788955,-1.37830982175701
0.75,1.32741574702194,-0.779044753936705,-1.42555060283807


==> warped_inducing_points.csv <==
-1.28236860010495,0
-1.2611367997926,0
-1.23923742566064,0
-1.21661666234921,0
-1.19321349671397,0
-1.16895833772262,0
-1.14377128383079,0
-1.11755992299563,0
-1.09021650410178,0
-1.06161424941062,0
-1.03160247227756,0
-1,0
-0.966586138289841,0
-0.931087979099931,0
-0.893162111144502,0
-0.852367475011536,0
-0.808123661326557,0
-0.759644181997563,0
-0.705824374594138,0
-0.645041738791529,0
-0.574774286989024,0
-0.490808327967611,0
-0.385458498529624,0
-0.243759522502538,0
-0.0452690074367061,0
0.171695279208103,0
0.334342211708497,0
0.451852981076355,0
0.543155383301472,0
0.618258474183282,0
0.682462127774497,0
0.738833420337353,0
0.789293282055187,0
0.835122348481368,0

